Lifting Directional Fields to Minimal Sections

Directional fields, including unit vector, line, and cross fields, are essential tools in the geometry processing toolkit. The topology of directional fields is characterized by their singularities. While singularities play an important role in downstream applications such as meshing, existing methods for computing directional fields either require them to be specified in advance, ignore them altogether, or treat them as zeros of a relaxed field. While fields are ill-defined at their singularities, the graphs of directional fields with singularities are well-defined surfaces in a circle bundle. By lifting optimization of fields to optimization over their graphs, we can exploit a natural convex relaxation to a minimal section problem over the space of currents in the bundle. This relaxation treats singularities as first-class citizens, expressing the relationship between fields and singularities as an explicit boundary condition. As curvature frustrates finite element discretization of the bundle, we devise a hybrid spectral method for representing and optimizing minimal sections. Our method supports field optimization on both flat and curved domains and enables more precise control over singularity placement.

==> figures/convergence/disk/admm_data.csv <==
iter,pRes1,pRes2,dRes1,dRes2,objVal,mu,nu
1,5.58262222892536,0.1463030102225,4.31914123747064,0.562658520588957,0.948713084604442,1,1
2,3.31734169521935,7.49405579530163e-17,3.98932465356738,0.252815494602044,2.93571267521259,1,1
3,2.15904960521817,9.11987131447362e-17,2.21417986839336,0.0195454794527099,4.28754231138665,1,1
4,1.27712218933709,8.04285916359193e-17,1.46184714512815,0.196699600642574,5.15702619278276,1,1
5,0.780409970836452,8.25047327538135e-17,0.857188177553183,0.223336226195195,5.57193121887328,1,1
6,0.541429194732788,8.70913501628896e-17,0.583504349728429,0.195004167009413,5.72652228186488,1,1
7,0.391606593103588,1.09299156828066e-16,0.506742016449229,0.169714279658682,5.7565612501441,1,1
8,0.319732340134409,1.34500987815984e-16,0.477783300497824,0.147926310130615,5.7547095194114,1,1
9,0.294300046428417,0.0152095507911888,0.45648023134684,0.120828018007435,5.75049149833872,1,1
10,0.283683645592754,0.0503942571184457,0.431638100025012,0.082995043937243,5.75001995206523,1,1
11,0.256094235533083,0.0409091177955241,0.389810824739043,0.0604214528352625,5.7466441690706,1,1
12,0.233958860504549,0.0364546681544454,0.344133108679625,0.0436757071875149,5.74456813099938,1,1
13,0.210724643850379,0.0218906461507817,0.300319399865367,0.0406741965312199,5.73485241189784,1,1
14,0.191947090883109,0.0162776641822257,0.262719347996219,0.0386815724225698,5.71954109048883,1,1
15,0.177940799854562,0.0146507343690403,0.231737278144815,0.0377987482345094,5.70683978018255,1,1
16,0.167109308741406,0.0155105599932752,0.206779638572064,0.0362702772344994,5.6993527558245,1,1
17,0.15884024070673,0.0157982862688988,0.18617029462165,0.0353251278705432,5.69568252378697,1,1
18,0.151682324784753,0.0117569220149975,0.169106381882056,0.0349798557383305,5.69444272306019,1,1
19,0.143619268545443,0.0104701724445773,0.155295591389428,0.0346323686791368,5.69418782644617,1,1
20,0.135788201177723,0.0121051856356856,0.144167378814263,0.0335230709049291,5.69423589428197,1,1
21,0.127606774577527,0.0101860283935404,0.135081645574152,0.0337369950885714,5.69402672481811,1,1
22,0.117597866131577,0.00800162225168081,0.127508601935038,0.0344649353236845,5.69260137109124,1,1
23,0.106511265439474,0.00856541829713801,0.121162345460799,0.0351506643556212,5.69016353868532,1,1
24,0.095932914496182,0.0101676951162552,0.115406151440307,0.0347969508959408,5.6871235747567,1,1
25,0.0872065589052109,0.00711625583575449,0.109789934767839,0.0350651852996615,5.68368470103979,1,1
26,0.0807667895633995,0.00279853639531217,0.104568398493886,0.0351368598437295,5.67985954989079,1,1
27,0.0776168582655655,0.00738502710625225,0.0998283553462218,0.0341047923122168,5.67629278454345,1,1
28,0.0770365862436652,0.00436327330571301,0.0954368784367185,0.0327888576205466,5.6736967012338,1,1
29,0.0780162280280483,0.00729998824957087,0.0914429810510745,0.0307455932817501,5.67189183003476,1,1
30,0.0791803943980675,0.00565285386016848,0.0875891985040984,0.0285664459177634,5.67088878384628,1,1
31,0.0802913720513202,0.00444461588029037,0.0836982498042957,0.0271548165760719,5.67014191265638,1,1
32,0.0808126244100179,0.00452633577787792,0.0801442717432927,0.0256894423578241,5.66957484663899,1,1
33,0.0806296834152424,0.00494512267192166,0.0768402207019277,0.0242480249199002,5.66925278544159,1,1
34,0.0797374429412563,0.00435594081654402,0.0734080838003049,0.0232232330528548,5.66890244668762,1,1
35,0.0782966616813621,0.00607676298681817,0.0704326351854191,0.022003417039918,5.6686136739622,1,1
36,0.0762302373433116,0.00516230521495616,0.0679489438397236,0.0214800238153725,5.66854232332207,1,1
37,0.0742561419065267,0.00380213111509819,0.0658139291260669,0.0210520570727411,5.66848946516756,1,1
38,0.0720789076830456,0.00356495811195709,0.0640590538443273,0.0206833575621543,5.66864659589457,1,1
39,0.0698241800897954,0.00297679761028788,0.0625578116634435,0.0203627641666593,5.66887879896258,1,1
40,0.067947203157702,0.00373328505981184,0.061222568706474,0.0196769322111372,5.66906254126357,1,1
41,0.0664072246741189,0.00460870231637323,0.0600379276030514,0.0186655361770156,5.66935930770472,1,1
42,0.065204386382902,0.00234270282637265,0.058746752858828,0.0181396485361273,5.6696170213241,1,1
43,0.0641816048671067,0.00297143419180499,0.057430898502966,0.0174870134964741,5.66988749036915,1,1
44,0.06341197039584,0.00400681905362379,0.0560943135056759,0.0166171006917415,5.6701890329776,1,1
45,0.0627896469324085,0.00300392657645442,0.0547310133463126,0.0159496827727008,5.67050932320689,1,1
46,0.062185707770844,0.00364141430676513,0.0533212267009125,0.0151859436282606,5.67076154720674,1,1
47,0.0616452217207003,0.00373689446089888,0.0518893398001633,0.0144438688902038,5.6709828700437,1,1
48,0.061079440415796,0.00391842161527252,0.0504537140446001,0.0138018016454163,5.67122407847568,1,1
49,0.0604784889841861,0.00339790677275073,0.0489257988351178,0.0133706890552689,5.67141067072126,1,1
50,0.0596953338066063,0.00337755836751983,0.047390689547357,0.013049200429263,5.67155830979833,1,1
51,0.0588575026797791,0.0033838466555166,0.0458550553874809,0.0127309033188154,5.67166658839619,1,1
52,0.0579805231053839,0.00350313271174691,0.0443627580225767,0.0124203242159274,5.67178818883029,1,1
53,0.0571220395067329,0.00298167033489134,0.0428614451947344,0.0123040472152648,5.67188117825687,1,1
54,0.0562128001852237,0.00244478486598705,0.041403231603305,0.0122916037744847,5.6719069704996,1,1
55,0.0552864263672368,0.00235511207070869,0.0400448457482761,0.012280694108734,5.67188630891417,1,1
56,0.0544037975678384,0.00229534137124849,0.0388447156753882,0.0122449781850714,5.67190828843303,1,1
57,0.0536585291963353,0.00219378966319237,0.0377010897704733,0.0121731236347055,5.67190124078506,1,1
58,0.0530408323075661,0.00196436054881576,0.0366835844552861,0.0120755044831381,5.67190348750114,1,1
59,0.0524408593320541,0.00188588775242966,0.0357489084281399,0.011899159330981,5.67201721271115,1,1
60,0.0517891854750029,0.000917153711357066,0.034802858228668,0.0118209458052132,5.67218528247514,1,1
61,0.0511202690736925,0.00375810247448774,0.0358320253591312,0.0111024852840788,5.6722009179639,1,0.5
62,0.050415829991307,0.00211096849557331,0.0358892211143388,0.0107447048396689,5.672265886387,1,0.5
63,0.0496241349444517,0.00242297948575743,0.035726797471915,0.0104918793337748,5.67237435122081,1,0.5
64,0.0487546531933341,0.00161228900968636,0.0354477820667277,0.0103277968618681,5.67252805992446,1,0.5
65,0.0478371671942827,0.00149261664557746,0.0351867947411936,0.0101780441023858,5.67274256614751,1,0.5
66,0.0468551959668259,0.0022219867564415,0.0349467199522448,0.00994181240366265,5.67309378255787,1,0.5
67,0.0458508018643106,0.00139888044699415,0.0346102470901676,0.00979178416971636,5.6734877303955,1,0.5
68,0.0449909062799829,0.000780162126322007,0.03427444570591,0.00962599576509586,5.67385830798766,1,0.5
69,0.0443541337329128,0.000679727740708732,0.0339502605404696,0.00940806968447495,5.67423222031853,1,0.5
70,0.0439741548119072,0.00115366859964389,0.0335813192606964,0.00908833593405618,5.67459120734386,1,0.5
71,0.0437620242490745,0.00167079372396258,0.0331926404462542,0.00872874191070093,5.67496371748179,1,0.5
72,0.043694936819084,0.00296915418054584,0.0327133979656852,0.00825596207923063,5.67531062291846,1,0.5
73,0.0436401199069565,0.00204750151948814,0.0321758176429951,0.00780504699832587,5.67561994117081,1,0.5
74,0.0435677239333754,0.0019900209114863,0.0315898995273092,0.00740475071202773,5.6758555553649,1,0.5
75,0.0433988721792936,0.00208071269487377,0.0310031009914896,0.00704577998711771,5.6760619598194,1,0.5
76,0.0430839652562546,0.00253712896692214,0.0304551451303187,0.00669595833668463,5.6762501272714,1,0.5
77,0.042589310594521,0.00208709290406989,0.0298801757044314,0.00646006726053822,5.67639325351573,1,0.5
78,0.0419298757192439,0.00197506339347287,0.0293372486347664,0.00629614482355067,5.67648823680639,1,0.5
79,0.0411281135930477,0.00186187846335832,0.0288007460876468,0.00619227861219497,5.67654588750517,1,0.5
80,0.0402082629137243,0.00168418253500715,0.0283020924541797,0.00613400654359653,5.6765903677025,1,0.5
81,0.0392311147477977,0.0014485291326657,0.0278203044608795,0.00610343416524707,5.67660597705274,1,0.5
82,0.0382560479236409,0.0012187668565004,0.0273586018646551,0.00608050365710571,5.67658749365645,1,0.5
83,0.0373141460453619,0.000990023510631275,0.0269188330009298,0.00605089328111755,5.67656832211539,1,0.5
84,0.0364231547637876,0.000785139531853533,0.0264932828989717,0.00600495174730083,5.67654845436874,1,0.5
85,0.0355793649065812,0.000637698850590365,0.0261105929902257,0.00593308830131691,5.67657295854655,1,0.5
86,0.0348518006337541,0.00100799821652977,0.0256728466375346,0.00583547591751046,5.67658071578365,1,0.5
87,0.0341749348994425,0.000509031533192343,0.0252449774260519,0.00574356328198607,5.67658336417429,1,0.5
88,0.0335924055343069,0.00052019883939839,0.024826413639528,0.00563700087272879,5.67658828214138,1,0.5
89,0.0330685901685194,0.00049084235979204,0.0243955241384028,0.00552346931205857,5.6766085477653,1,0.5
90,0.0325430861633072,0.000496783111487922,0.0239735259277199,0.00540953682997843,5.67667335495144,1,0.5
91,0.0322795480965797,0.00112939074717527,0.0251541974150688,0.00498598644698457,5.67667489183053,1,0.25
92,0.0320407643424212,0.00317396415035375,0.0252939420165764,0.0046107876830238,5.67679553922656,1,0.25
93,0.0317421765385334,0.00349408242335102,0.0249942542682111,0.00433547877157775,5.67698128943934,1,0.25
94,0.031348080885756,0.00265017372418465,0.0245899887409411,0.00414498399599309,5.67716199152601,1,0.25
95,0.0308462163685132,0.0021484147208915,0.0242243477562206,0.00401098065689714,5.67733921259573,1,0.25
96,0.0302918917412869,0.00104650927776594,0.023894096388478,0.00391370461686502,5.67751090324395,1,0.25
97,0.0297974147045083,0.000951645027664177,0.0235960907345546,0.00380937485418277,5.6776897545371,1,0.25
98,0.0293618030585064,0.00124943932312134,0.0233188797428351,0.00369126931209635,5.67788331562349,1,0.25
99,0.0289750718445984,0.00173348893423867,0.0230651883903262,0.003532168061383,5.67814172400337,1,0.25
100,0.0286725284640739,0.00238424572968587,0.0227536828718953,0.00337457314427637,5.67840448565039,1,0.25
101,0.0284361742120353,0.00164260123872826,0.0224323283075115,0.00323904981453824,5.67865153939641,1,0.25
102,0.028166872777358,0.00115941592506774,0.0220871933404749,0.00312204814941466,5.67888158709402,1,0.25
103,0.0279190414875956,0.00128331893621713,0.0217288926231958,0.00300930953935892,5.67909743827197,1,0.25
104,0.0276652558742566,0.001360391991161,0.0213769645755256,0.00289606124833186,5.67929194731599,1,0.25
105,0.0273859165208707,0.00141656365538926,0.0210352259207136,0.00278725767983224,5.67948296399213,1,0.25
106,0.0270495795669413,0.00121827786760163,0.0207168358275616,0.00269206324585943,5.67967607693713,1,0.25
107,0.0266612692516098,0.00116850013125883,0.0203861115364979,0.00260456711524479,5.67986207942967,1,0.25
108,0.0261999991730568,0.00102524633256367,0.0200732607628982,0.00253160036891589,5.68002747338727,1,0.25
109,0.0256640468864885,0.000953717224865807,0.0197625722298888,0.00246946005167193,5.68016813030704,1,0.25
110,0.0251021699401211,0.000946913378172477,0.0194601196847353,0.00241594162484751,5.68028920647646,1,0.25
111,0.0245544406014386,0.000895580761447154,0.0191524686812154,0.00237048666293141,5.68038408375851,1,0.25
112,0.0239675916654704,0.000846368006286183,0.0188829672934042,0.0023314366304601,5.68048184346873,1,0.25
113,0.02338364073056,0.000776218260644377,0.0185898746670384,0.00229806611425672,5.68055850239937,1,0.25
114,0.0227834304684111,0.000727739308012918,0.0183053614019811,0.0022656702539304,5.68063007362297,1,0.25
115,0.0221792441730002,0.00107894039837756,0.0180232815591839,0.00222636422813522,5.68071302611482,1,0.25
116,0.0216238010555494,0.000619249813531499,0.0176956586086448,0.00220288113492394,5.68078298246269,1,0.25
117,0.0210583667738217,0.000758982436739463,0.0173924587147182,0.00217647721011847,5.68085428959806,1,0.25
118,0.0205219398524917,0.00101626076884033,0.0170729540562832,0.00214908340406312,5.68092841703673,1,0.25
119,0.0200306857554214,0.000926115207966572,0.0167421872814247,0.0021170152198194,5.68097805637778,1,0.25
120,0.0195770355644564,0.00115083891513252,0.0164221642509976,0.00208400801635831,5.68104175914135,1,0.25
121,0.0191475701781654,0.000669096622662892,0.0161064452156925,0.0020705979763498,5.68109856633924,1,0.25
122,0.0186406198860696,0.000358613819895828,0.0158597407679691,0.00206076361325783,5.68116956622877,1,0.25
123,0.0181837343163236,0.000713988766953681,0.0155654105214683,0.00204690369099782,5.68122566757199,1,0.25
124,0.0177637283374144,0.000400208519049101,0.0152951427480282,0.00203665248587117,5.68127824737804,1,0.25
125,0.017378952005147,0.000455905068709605,0.0150352669509382,0.00202319230746021,5.68132677893504,1,0.25
126,0.0170071962112169,0.000653917108142217,0.0147931308531667,0.00200012173708667,5.6813777652694,1,0.25
127,0.0166485605821307,0.000573912090752748,0.0145687512368387,0.00197737490644259,5.68143533061524,1,0.25
128,0.0163181765908255,0.000573285730065772,0.0143482739184893,0.00194729945387444,5.68149256587294,1,0.25
129,0.0160060513962317,0.00099368869686419,0.0141282718017668,0.00190638081763229,5.68155980318021,1,0.25
130,0.0157098319671955,0.000641825960885091,0.0139081164549795,0.00187096447809868,5.68161729723164,1,0.25
131,0.0154302920625147,0.000767391918312843,0.0136993456081604,0.0018257537228435,5.68167703944239,1,0.25
132,0.0151545695964806,0.000799641754546204,0.0134979059035062,0.00178551184117199,5.68173480889878,1,0.25
133,0.0148797127475458,0.000611477508623758,0.0133010742340891,0.00175075560260726,5.68179048648186,1,0.25
134,0.0146206962626122,0.000599486543928977,0.013107209358266,0.00171689931970122,5.68183697810766,1,0.25
135,0.0143563217785577,0.000575766355879817,0.0129259067893328,0.00168416487011633,5.68188401431581,1,0.25
136,0.0141264882774813,0.00055948661188543,0.0127288318675536,0.00165224864853871,5.6819190383013,1,0.25
137,0.0138380905533968,0.000511288415256869,0.0125805486544023,0.00162184819140712,5.68197746413582,1,0.25
138,0.0135342187640125,0.000504885250199358,0.0124156456395159,0.00159117264530226,5.68203891552672,1,0.25
139,0.0132414268219639,0.000415024364265938,0.0122366552652666,0.0015640180449611,5.68208993190934,1,0.25
140,0.0129507672474641,0.000461453045408829,0.0120674880296166,0.00153549436061272,5.68214234234741,1,0.25
141,0.0126488651519479,0.000391878027213424,0.0119151119454131,0.00150947829207947,5.68220115128828,1,0.25
142,0.0123828793630801,0.000414448950006738,0.0117365736861385,0.00148184303694418,5.68225053064006,1,0.25
143,0.0121314669393423,0.000511881364027374,0.0115643822576183,0.00145470324834917,5.68229816501344,1,0.25
144,0.0118664853010306,0.000394025992919927,0.0114008294288468,0.00143142901609494,5.68234166615475,1,0.25
145,0.0115997360997105,0.000539563461007384,0.0112342363508833,0.0014057013486838,5.68238511248343,1,0.25
146,0.0113559114819882,0.00040171404996115,0.0110603499239558,0.00138593216451335,5.68242044831162,1,0.25
147,0.0110840183989858,0.000294814092784507,0.0109092722072074,0.00136895647210041,5.6824591008339,1,0.25
148,0.010797233374423,0.000350059011081799,0.0107563765816897,0.001351589265149,5.68250387355644,1,0.25
149,0.0105513029766236,0.000345155415605739,0.0105911028781153,0.00133595325167939,5.68253815261184,1,0.25
150,0.0103298781929291,0.000325522831846202,0.0104300941787804,0.00132156254227022,5.68256488090861,1,0.25
151,0.0100687268374118,0.000441222327499197,0.0103000530247058,0.00130542193290536,5.68260619492531,1,0.25
152,0.00983040630684722,0.000289243760340763,0.0101485748625284,0.00129319963733798,5.68263906432334,1,0.25
153,0.00960832193185069,0.000280060794818063,0.0100020775313664,0.00128169290452177,5.68266465658805,1,0.25
154,0.00938431259092121,0.000277630880755,0.00987036511899836,0.00127060234283769,5.68269218797322,1,0.25
155,0.0091695090317225,0.000285731975999604,0.0097297821387124,0.00125970084359565,5.68271638521223,1,0.25
156,0.00894574524932813,0.000255631828795602,0.00960656206993361,0.0012492292475754,5.68274241112124,1,0.25
157,0.00873688139505779,0.000242733520650818,0.0094795269261611,0.00123909588283876,5.68276530813766,1,0.25
158,0.00852985114862456,0.000239345845963849,0.00935681384604804,0.00122891403940434,5.68278670581917,1,0.25
159,0.00832879321295727,0.000227153001494494,0.0092331086482176,0.00121912620015556,5.68280371958893,1,0.25
160,0.00814002133993881,0.000217868872561998,0.009112160742802,0.0012095162317184,5.68281683694573,1,0.25
161,0.00793207463641784,0.000216773626266756,0.00900716944561977,0.0011999205933885,5.68283649658525,1,0.25
162,0.00772967496017797,0.000216934025929596,0.00890127455161224,0.00119025440048334,5.68285720470267,1,0.25
163,0.00754197176482265,0.000211874425425232,0.00878063281090003,0.00118061227970918,5.68286901806663,1,0.25
164,0.00736609797676948,0.000212771155968189,0.00867162561471079,0.0011707918786665,5.68287794145094,1,0.25
165,0.00721165749828333,0.000225984502452293,0.00856322695760957,0.00116012321643365,5.68288241188045,1,0.25
166,0.00707402587205156,0.000264087278113253,0.00845526980272778,0.00114887529859646,5.6828847427482,1,0.25
167,0.0069260202803902,0.000193220360457935,0.00835680647450263,0.00113818249696212,5.68288823820932,1,0.25
168,0.00676482171037551,0.000199429568352681,0.0082654906261591,0.00112685013150405,5.68289631037575,1,0.25
169,0.0066226771916836,0.000206986991395535,0.00816683531736033,0.00111525893477735,5.68290469132287,1,0.25
170,0.00649727102710843,0.000188222305466052,0.0080581621012663,0.00110358310454798,5.68290667983514,1,0.25
171,0.00638366347799672,0.000189007348289729,0.00795704020596393,0.00109146863272292,5.68290588872168,1,0.25
172,0.00628196797847108,0.00018873261537149,0.00785691840784878,0.00107897331594013,5.68290264568138,1,0.25
173,0.00616761393554097,0.000184815244894477,0.0077723364639796,0.00106615912340642,5.68290592450543,1,0.25
174,0.00607159768161801,0.000178854995110682,0.00767260642725767,0.00105311716845845,5.68290645485179,1,0.25
175,0.00597837856741695,0.000179413121871695,0.00757785203293835,0.00103959882497498,5.68290707530032,1,0.25
176,0.00588384643298936,0.000192654790302531,0.00748708989045223,0.00102595676290501,5.6829107071402,1,0.25
177,0.00579600207161135,0.000150960877326398,0.00739513173406973,0.00101287065862457,5.6829130212852,1,0.25
178,0.00572052946945533,0.000146876550746589,0.00729805985291017,0.00099990301423599,5.68291125617108,1,0.25
179,0.00564227829653015,0.00014464138260016,0.00721062704406757,0.000987120490697937,5.68291149899038,1,0.25
180,0.00557289823211278,0.000141099612361213,0.00711659994516548,0.000974632933466673,5.6829095943355,1,0.25
181,0.00550116641662166,0.000172804406834544,0.00702887827770891,0.000962046738840784,5.68290913692339,1,0.25
182,0.00542196396743725,0.000178839219940203,0.00694438194171684,0.000949871055219652,5.68291117942367,1,0.25
183,0.00534411568349847,0.000137933684205609,0.00685544381961584,0.000938657713256292,5.68291209657972,1,0.25
184,0.00527406604717728,0.000134125711760026,0.0067685932536478,0.000927726234362957,5.68291170488357,1,0.25
185,0.00519350435945675,0.000136934015962347,0.0066868397229564,0.000917013309032678,5.68291390750291,1,0.25
186,0.00510923068717147,0.000133868981131736,0.00661028301294183,0.000906571595301201,5.68291984845063,1,0.25
187,0.00503690761227156,0.000128670517141426,0.00652143001287303,0.000896333403779231,5.68292246039856,1,0.25
188,0.00497008425981321,0.000124129225773212,0.00644055959153957,0.00088629585740891,5.68292466904703,1,0.25
189,0.00490014149036785,0.000120489543023681,0.0063629109350072,0.000876458511815032,5.68292777707508,1,0.25
190,0.00483682081489306,0.000116471377093697,0.00628283597975273,0.000866791997321317,5.68293005499965,1,0.25
191,0.00477356530618809,0.000112254522220699,0.00620868852048008,0.000857274035287557,5.68293283567239,1,0.25
192,0.004714361051213,0.000107596650326916,0.00613169702884853,0.00084786680042335,5.682934597733,1,0.25
193,0.0046532133482812,0.000132787651881242,0.00606182085343606,0.000838185309969334,5.68293883067165,1,0.25
194,0.00459423893907414,0.00010034973436415,0.00598864187593259,0.000829006388587067,5.68294152410948,1,0.25
195,0.00453850625917685,9.23059697813017e-05,0.00591651973817749,0.000819941419119753,5.68294306795021,1,0.25
196,0.00448300611461405,9.80414557914619e-05,0.00584980404405087,0.000810859200206598,5.68294611183208,1,0.25
197,0.00443147458027403,9.69573140383576e-05,0.00577951022379226,0.000801970165004814,5.68294834248704,1,0.25
198,0.00437268244871358,8.5767523128839e-05,0.00571753034890976,0.000793321164511985,5.68295212388405,1,0.25
199,0.00431708904413518,8.68002561566089e-05,0.00565141586884788,0.000784791414266523,5.68295546739299,1,0.25
200,0.00426526124553186,8.5832258473028e-05,0.00558483486474724,0.000776434197175498,5.68295775271876,1,0.25
201,0.00421448318969586,8.42482810059346e-05,0.00552319726438531,0.000768277272121984,5.68296044612371,1,0.25
202,0.00415808110619075,8.6282159524014e-05,0.00546113448297587,0.000760295599932044,5.68296391463623,1,0.25
203,0.00410457140472712,8.16051469779549e-05,0.00539893045778193,0.000752560895376087,5.68296709621957,1,0.25
204,0.00403925070452718,7.89737281043081e-05,0.0053445819260472,0.000745061766364775,5.68297249174471,1,0.25
205,0.00398101804780645,9.01602106376691e-05,0.00527949631206331,0.00073770088041134,5.6829757527088,1,0.25
206,0.0039261267480334,8.3316762720987e-05,0.00521955470931484,0.000730511790090179,5.68297795705714,1,0.25
207,0.00386869088525867,8.13018562544935e-05,0.00515992056106566,0.000723689832828072,5.68297901515303,1,0.25
208,0.00380930450761529,6.84408416431023e-05,0.00510302091919885,0.000717174643068415,5.68298004063382,1,0.25
209,0.00374973360732521,6.93282905198395e-05,0.00504238046472482,0.000710754646555316,5.68297989841728,1,0.25
210,0.00368550330657633,9.52906618169768e-05,0.00499264413663135,0.000704428876713236,5.68298225750649,1,0.25
211,0.00362603548367912,0.000102010552129393,0.00493327285005371,0.00069808533384261,5.68298145457932,1,0.25
212,0.00356751079575735,6.42597127214437e-05,0.0048773875172224,0.000692127227243971,5.68297909179202,1,0.25
213,0.00351107051745128,7.64918181450036e-05,0.00482326375439237,0.00068616781077378,5.68297664591127,1,0.25
214,0.00345901056627793,9.34047915997474e-05,0.00476865271894273,0.000680086132470769,5.68297372827574,1,0.25
215,0.00340900365179272,5.82096738954382e-05,0.00471465013006984,0.000674254445540365,5.68296918180494,1,0.25
216,0.0033563192965741,5.99627521605002e-05,0.00466560217642255,0.00066839303872648,5.68296584331206,1,0.25
217,0.00330339642811069,6.07413310453571e-05,0.00461642339256832,0.000662504594334685,5.68296331180311,1,0.25
218,0.00326222177146442,6.05323847560329e-05,0.00456128113188981,0.000656574353132293,5.68295824242966,1,0.25
219,0.00322349858862774,6.08695200716921e-05,0.0045110416484789,0.000650567635421492,5.68295284866251,1,0.25
220,0.00318045557519153,6.00831198025472e-05,0.00446574479215108,0.000644489674522348,5.68294928938524,1,0.25
221,0.00320463697457606,0.000118305878242339,0.00473259670293434,0.00059276698768832,5.6829372399014,1,0.125
222,0.00322965149813457,0.000125845959739845,0.00479477504072609,0.000567394289104739,5.68292628877093,1,0.125
223,0.00325170201537009,0.000123589537538123,0.00480665001744952,0.000547329346515655,5.68291646230973,1,0.125
224,0.00326831931694944,0.000135786631967748,0.00479923753313085,0.000529471822808637,5.68290838435179,1,0.125
225,0.00328025986123395,0.000135606297429643,0.00478025395715904,0.000512769629557841,5.68290181482,1,0.125
226,0.00328400625847415,0.000159200304334757,0.00476134083395218,0.000496803937691834,5.68289761542386,1,0.125
227,0.00328293113794891,0.000118976653611776,0.00473433957261474,0.000481821065847017,5.68289062809642,1,0.125
228,0.00326600588657132,0.000113989968545884,0.0047139598722122,0.000467601135007198,5.6828864023,1,0.125
229,0.00324294645201646,0.000112982478913772,0.00468578223511754,0.000454235545224601,5.68288300845005,1,0.125
230,0.00321354476183389,0.000107445381843452,0.00465571664857459,0.000441834024056591,5.68288039814441,1,0.125
231,0.00317561808510684,0.000103603849868294,0.00462407798426597,0.000430413477565124,5.68287900389001,1,0.125
232,0.00312684981535245,0.000132604981345507,0.00459081210283803,0.000419942366512243,5.68288028679359,1,0.125
233,0.00306933847312879,8.78743507231024e-05,0.00455285211101816,0.000410699534766363,5.6828813793861,1,0.125
234,0.00300808761873053,8.41055857692086e-05,0.00451041028843597,0.00040239530005247,5.68288297825685,1,0.125
235,0.00294220066786754,7.76824989390843e-05,0.00446739520860509,0.000394947085041853,5.68288576591388,1,0.125
236,0.00287341827313847,7.64090612304907e-05,0.00442273491862687,0.000388214870400764,5.68288956017413,1,0.125
237,0.00280366835341929,7.28317903832953e-05,0.00437686701134749,0.000382068520419111,5.68289391264424,1,0.125
238,0.00273198927171464,6.99036274087922e-05,0.00433155455194766,0.000376372742541456,5.68289936119119,1,0.125
239,0.0026619759716541,7.39845263314582e-05,0.00428495595518359,0.000370968509056255,5.68290582264391,1,0.125
240,0.00259814545579906,8.33022117885431e-05,0.00423656053469026,0.000365791651610022,5.6829123039851,1,0.125
241,0.00253451345093346,0.000122353168320346,0.00419083143804218,0.00036066360924591,5.68291999185473,1,0.125
242,0.00247914356659945,6.06764148751262e-05,0.00414378432687747,0.000355937984710973,5.68292644133659,1,0.125
243,0.00242690232144761,0.000117267393551192,0.0040976294020715,0.00035100846468282,5.68293384684058,1,0.125
244,0.00238088135751192,5.81811613571828e-05,0.00405302769934043,0.00034650722744396,5.68294055565668,1,0.125
245,0.0023417256383711,4.99966746457864e-05,0.00400668771208178,0.000342105777042378,5.68294600410371,1,0.125
246,0.00230629448869484,6.05711448117339e-05,0.00396195984751647,0.000337760634078173,5.68295149893264,1,0.125
247,0.00227388525384818,5.0161655567908e-05,0.00391773763327028,0.000333518022521636,5.68295655890782,1,0.125
248,0.00224311958746335,5.42475470816893e-05,0.00387400924825821,0.000329343959125237,5.68296105483643,1,0.125
249,0.002213047366759,3.85403841421727e-05,0.00383082105296286,0.000325247252731503,5.68296470828718,1,0.125
250,0.00218204821913336,4.55029339137467e-05,0.00378824002267985,0.000321181534711145,5.68296774993472,1,0.125
251,0.00214833092489956,3.57579072608487e-05,0.00374749627568634,0.000317162368272631,5.68297018822958,1,0.125
252,0.00211554907360008,3.56376986931049e-05,0.00370485190385631,0.000313157106289786,5.68297138818603,1,0.125
253,0.00207954765080633,3.48007798969689e-05,0.00366539874166116,0.000309155451467601,5.6829725581104,1,0.125
254,0.00204518144308022,3.61146022217517e-05,0.00362352932584146,0.000305148977638988,5.68297235134373,1,0.125
255,0.0020106741687975,3.91606504761285e-05,0.003583525346666,0.000301121116378758,5.68297144719607,1,0.125
256,0.00197085148823019,3.87905186954994e-05,0.00354597015140665,0.000297061283182734,5.68297075231973,1,0.125
257,0.00193639620404432,4.59354015123954e-05,0.0035059043296753,0.000292968348200686,5.68296909188734,1,0.125
258,0.00190492339431691,5.86505487369995e-05,0.00346688717425561,0.000288763411056788,5.68296693323428,1,0.125
259,0.00187516346891878,4.53261131242421e-05,0.00342887508350688,0.000284617527731592,5.68296382859343,1,0.125
260,0.00184765338439737,4.35952198850273e-05,0.00339136105797738,0.000280467656993485,5.68296028547646,1,0.125
261,0.00182271631188417,4.66292000987873e-05,0.0033547797492776,0.000276319185995053,5.68295691394723,1,0.125
262,0.00180190216684631,4.81804600790868e-05,0.00331741138406815,0.000272197825534873,5.68295335209093,1,0.125
263,0.00178387808970572,4.89513134614638e-05,0.00328094350539952,0.000268122572594754,5.6829497724522,1,0.125
264,0.00176817129844442,6.15956079283501e-05,0.0032448862259042,0.000264017820140927,5.68294660033968,1,0.125
265,0.00175399767822061,6.07190177287789e-05,0.0032091403191854,0.000260053119890936,5.68294350883932,1,0.125
266,0.00174056220676332,4.77515862525715e-05,0.0031738067546713,0.000256285269106596,5.68294010084527,1,0.125
267,0.00172731559192592,4.69357477608608e-05,0.00313893802922595,0.000252668033300859,5.68293692855408,1,0.125
268,0.00171366098199465,5.16054294730135e-05,0.00310444155260767,0.000249201120489751,5.68293437654789,1,0.125
269,0.00169874150398404,4.51272306428994e-05,0.00307027410159186,0.000245962166667818,5.68293194115155,1,0.125
270,0.001681910420825,4.62900971933284e-05,0.00303650533256799,0.000242886643472064,5.68292994978126,1,0.125
271,0.00166288347141389,6.74206839603522e-05,0.00300312133628923,0.000239965894290339,5.68292872408824,1,0.125
272,0.0016412804446656,3.77100438110082e-05,0.00297010037851004,0.000237335366954702,5.68292719453767,1,0.125
273,0.00161727446716575,3.87655734979603e-05,0.00293758954781377,0.000234884478825963,5.68292612022304,1,0.125
274,0.00159131479622756,3.7883886188987e-05,0.00290547537686834,0.000232607336366866,5.68292551166141,1,0.125
275,0.00156360551250811,3.55318054627627e-05,0.0028737432830328,0.000230477776189791,5.68292536285649,1,0.125
276,0.00153446837126377,3.64633388888114e-05,0.00284240195183966,0.00022845829681808,5.68292566766494,1,0.125
277,0.00150433894482582,3.59760005236916e-05,0.00281146111177786,0.000226543501863345,5.682926064142,1,0.125
278,0.00147372678390451,2.78338951345575e-05,0.00278094394074062,0.000224687312999839,5.68292656805682,1,0.125
279,0.00144323385383053,5.56365998025524e-05,0.00275082454395783,0.000222750051266664,5.68292771908163,1,0.125
280,0.00141346547444035,3.89062135998023e-05,0.00272103501044217,0.000220904683401451,5.68292869998851,1,0.125
281,0.00138495595952408,2.3281229733512e-05,0.00269163001590068,0.000219065460660795,5.68292961482227,1,0.125
282,0.00135814542030351,2.3365370319356e-05,0.00266256972339994,0.000217183806506323,5.68293075941991,1,0.125
283,0.00133337613995044,2.26224212548884e-05,0.00263380332486355,0.000215248031369663,5.68293206108975,1,0.125
284,0.00131078809598933,2.16727204906396e-05,0.00260532748308629,0.000213243871930377,5.68293343785185,1,0.125
285,0.00129042457710656,2.49598459923587e-05,0.00257714374631901,0.000211146232120157,5.68293498747732,1,0.125
286,0.0012721686526979,2.05156821061124e-05,0.00254923937107102,0.000208987481160883,5.68293649445788,1,0.125
287,0.00125579658007075,1.81510494058149e-05,0.00252162981815178,0.000206757901398814,5.68293791503944,1,0.125
288,0.00124112201547877,2.88119752630433e-05,0.0024943053637875,0.000204428292396198,5.68293946175326,1,0.125
289,0.00122786899831919,2.99013023266972e-05,0.0024672413899006,0.000202054886344087,5.68294104166887,1,0.125
290,0.00121569026199424,2.53613317963067e-05,0.00244045840557426,0.000199654525923679,5.68294243203604,1,0.125
291,0.00120437080061169,2.66165041342842e-05,0.00241395283983641,0.000197225502978755,5.68294377135558,1,0.125
292,0.00119353080047143,1.90441396142311e-05,0.0023877189780698,0.00019481472128551,5.68294501080433,1,0.125
293,0.00118307507681911,1.86584732677524e-05,0.00236175886123235,0.000192408218336223,5.68294626621702,1,0.125
294,0.00117279553988322,2.24731637414187e-05,0.0023360690668869,0.000190012371920274,5.68294759025178,1,0.125
295,0.00116256660582583,1.93050996475334e-05,0.00231065759552298,0.000187649955662759,5.68294872201649,1,0.125
296,0.00115236692821998,1.99658692407183e-05,0.00228554697763626,0.000185316656543606,5.68294983045659,1,0.125
297,0.00114214964580922,2.05631819178513e-05,0.00226072669006693,0.000183019391180209,5.68295089360323,1,0.125
298,0.00113194122410726,2.10728988795905e-05,0.00223619754218844,0.000180761658184919,5.68295193268248,1,0.125
299,0.00112175693534999,2.14204993763656e-05,0.0022119579185678,0.000178546310078036,5.68295293277813,1,0.125
300,0.00111161793378178,2.1736578689981e-05,0.00218800975431972,0.000176375549196211,5.68295390425329,1,0.125
301,0.00110153846223229,2.14163769523836e-05,0.00216435331899144,0.000174251515579949,5.68295487671845,1,0.125
302,0.00109150177227272,2.07317201791843e-05,0.00214098875377496,0.000172177757289723,5.6829558705941,1,0.125
303,0.00108147343656989,2.0207496067792e-05,0.00211791671412031,0.000170156639467911,5.68295685111435,1,0.125
304,0.00107144097294749,2.04095466564985e-05,0.00209513899417712,0.000168186423905282,5.68295789179566,1,0.125
305,0.00106137500101633,1.80104341885992e-05,0.00207265490986888,0.00016627575747194,5.68295888246431,1,0.125
306,0.00105120302776782,1.77654055889219e-05,0.00205046309296576,0.000164419642052703,5.68295984477932,1,0.125
307,0.00104092525190006,1.77253609381315e-05,0.00202855413235268,0.000162616446166335,5.68296076802292,1,0.125
308,0.00103053158693668,1.77234610730462e-05,0.00200692352986033,0.000160862654572301,5.68296165068813,1,0.125
309,0.00102001335861,1.77330047997604e-05,0.00198556644978068,0.000159154095257146,5.68296249092544,1,0.125
310,0.00100936791562848,1.77229281295466e-05,0.0019644792868931,0.00015748600116717,5.68296328548509,1,0.125
311,0.000998599310208914,1.7384645526131e-05,0.00194365878960913,0.000155853692498523,5.6829640520241,1,0.125
312,0.000987694044442988,1.71379057463749e-05,0.00192310109590988,0.000154253095676262,5.6829647648101,1,0.125
313,0.000976670711619912,1.68631168576113e-05,0.0019028020531562,0.000152679877086878,5.6829654350675,1,0.125
314,0.000965548804419556,1.65255666106038e-05,0.00188275513093163,0.000151130650380956,5.6829660647764,1,0.125
315,0.000954336018421205,1.63590211350451e-05,0.00186295287229113,0.000149603114661873,5.68296665350664,1,0.125
316,0.000943046602773563,1.62665386726267e-05,0.00184338792280009,0.00014809531198342,5.68296720028936,1,0.125
317,0.00093170035464595,1.62237823821111e-05,0.00182405303124604,0.000146606296684967,5.68296771739452,1,0.125
318,0.000920308711030129,1.59270961435584e-05,0.00180494120009952,0.000145136528141661,5.68296824070144,1,0.125
319,0.00090885794010447,1.57182944539284e-05,0.00178604582624604,0.000143687059311125,5.68296872524165,1,0.125
320,0.000897362449384674,1.56591014447689e-05,0.00176736515830751,0.000142258527603618,5.68296919085106,1,0.125
321,0.000885833978337051,1.56176340191143e-05,0.00174889362585764,0.000140852310901196,5.68296964487944,1,0.125
322,0.000874286977517943,1.56574930590205e-05,0.00173062641121263,0.000139468964580173,5.68297010585658,1,0.125
323,0.000862735990439035,1.5748937088412e-05,0.00171255900765221,0.000138111078968063,5.68297056745475,1,0.125
324,0.000851201648531154,1.68913203710321e-05,0.00169468932173881,0.000136764311824691,5.68297105502114,1,0.125
325,0.000839686936344893,2.07288195903555e-05,0.00167701211055308,0.000135449002294698,5.68297156754263,1,0.125
326,0.000828213488751131,2.55628464315009e-05,0.00165952892239647,0.000134141361614556,5.68297208530923,1,0.125
327,0.000816731101972152,1.48864971373207e-05,0.0016422358477474,0.000132895722046733,5.68297248687978,1,0.125
328,0.000805373040361921,1.47881745666838e-05,0.00162513949733394,0.000131674658054058,5.68297292680526,1,0.125
329,0.000794116306954933,1.4102940319497e-05,0.00160822414933475,0.000130479305711227,5.68297340745097,1,0.125
330,0.000782948597240042,1.36319814390384e-05,0.00159148953420806,0.000129308069279398,5.68297386501302,1,0.125
331,0.000771945811015871,1.33385969598889e-05,0.00157493995410016,0.000128157516268175,5.68297429777687,1,0.125
332,0.00076115536327499,1.45093251776847e-05,0.00155857538225972,0.000127021057323498,5.68297475612886,1,0.125
333,0.00075058223034354,1.26708381001218e-05,0.0015423918440071,0.000125906291881325,5.68297515307824,1,0.125
334,0.000740290490745004,1.27770410866184e-05,0.00152639239907595,0.000124804471582225,5.68297554799844,1,0.125
335,0.000730295307021157,1.25935721498105e-05,0.00151057025571792,0.000123714469735476,5.68297595306395,1,0.125
336,0.000720598659441429,1.16867273963477e-05,0.00149492327630337,0.000122635477790379,5.68297639236019,1,0.125
337,0.000711167292398643,1.10880072749701e-05,0.00147945132484844,0.000121567586693213,5.68297682373858,1,0.125
338,0.000701995127906374,1.05306297132537e-05,0.00146415526714738,0.000120509404162041,5.68297724036297,1,0.125
339,0.000693074744862732,1.01926663265823e-05,0.00144903305831228,0.000119460319890953,5.68297765221918,1,0.125
340,0.000684391455000754,9.92982173725353e-06,0.00143408046631369,0.000118419529650668,5.68297805378001,1,0.125
341,0.000691007245447147,1.73726078064215e-05,0.00151168117400909,0.000105725280804878,5.68297813641746,1,0.0625
342,0.000692723856295202,1.78119040130445e-05,0.00152359163657546,0.000100670494266989,5.68297841288902,1,0.0625
343,0.000692119518200264,2.14021363310351e-05,0.00152157482586248,9.69890830890327e-05,5.68297880705316,1,0.0625
344,0.000691269316509275,4.5190344457449e-05,0.0015144694027602,9.38225201147708e-05,5.68297946623765,1,0.0625
345,0.000690194120373943,1.73915869694548e-05,0.00150503772823306,9.09945781454091e-05,5.68297948236357,1,0.0625
346,0.000688566550753174,1.81456586271116e-05,0.00149452737779637,8.83470754516402e-05,5.68297944717229,1,0.0625
347,0.00068610620968929,1.85406336339687e-05,0.00148355556176141,8.58287007728361e-05,5.68297946442538,1,0.0625
348,0.000682814736269818,1.71965301767712e-05,0.00147235674406825,8.34184121258377e-05,5.68297948069285,1,0.0625
349,0.000678839940411437,1.66481728479202e-05,0.00146094522336814,8.11115897338326e-05,5.68297938466839,1,0.0625
350,0.000674442295577281,1.65011772205013e-05,0.00144924176052639,7.8912464186749e-05,5.68297920666982,1,0.0625
351,0.000669791806605941,1.6427030821389e-05,0.00143715942134504,7.6829584330245e-05,5.68297898776695,1,0.0625
352,0.000664944245860893,1.57618232137038e-05,0.00142464914229389,7.48716672917643e-05,5.68297877868521,1,0.0625
353,0.000659853391147744,1.5239657274949e-05,0.0014117085204721,7.30440149627013e-05,5.68297858483188,1,0.0625
354,0.000654430640551476,1.55048395266468e-05,0.00139837694820958,7.1349488519551e-05,5.68297838900689,1,0.0625
355,0.000648610407572976,1.49961947732644e-05,0.00138472261927695,6.97845775633012e-05,5.68297814389292,1,0.0625
356,0.00064238867283838,1.48906741697975e-05,0.00137082554686989,6.83400104553067e-05,5.68297792290372,1,0.0625
357,0.000635722143011842,1.39661819035823e-05,0.00135676877159387,6.70061926380181e-05,5.68297774093017,1,0.0625
358,0.000628581567563671,2.17295292716445e-05,0.00134263064817675,6.57568282644308e-05,5.68297766321404,1,0.0625
359,0.000620869037874055,1.29318139045839e-05,0.00132847837955194,6.46140505448343e-05,5.68297749431378,1,0.0625
360,0.000612763624703595,1.27817044049271e-05,0.00131437067445994,6.35488152518053e-05,5.68297728426789,1,0.0625
361,0.000604336930908364,1.28802242895614e-05,0.00130034296879753,6.25496323335e-05,5.6829770913346,1,0.0625
362,0.000595634148976526,1.28284316617458e-05,0.00128642253990376,6.16072464676923e-05,5.68297690246009,1,0.0625
363,0.000586722762095004,1.28298693328128e-05,0.00127262724723154,6.0713281581321e-05,5.68297670099367,1,0.0625
364,0.000577682663614073,1.27275831327924e-05,0.00125896595141793,5.98605102735481e-05,5.68297651630491,1,0.0625
365,0.00056857169391364,1.29480066868936e-05,0.00124543909578534,5.90438274273194e-05,5.68297634174256,1,0.0625
366,0.000559465288421531,1.27782448145009e-05,0.00123204629520075,5.82579447320666e-05,5.68297614981431,1,0.0625
367,0.000550464172072023,1.27086967782225e-05,0.00121878513603446,5.74977038686509e-05,5.68297600320522,1,0.0625
368,0.000541610589652726,1.26735402135218e-05,0.00120564809639193,5.67590314055283e-05,5.68297588190615,1,0.0625
369,0.000532971656773815,1.27221636244703e-05,0.00119263201712107,5.60376965673384e-05,5.68297578989967,1,0.0625
370,0.000524598734504776,1.27899747831226e-05,0.00117973297430511,5.5329977511761e-05,5.68297572344861,1,0.0625
371,0.00051653372366272,1.28221455507678e-05,0.00116694820920746,5.46327154340587e-05,5.68297568884473,1,0.0625
372,0.000508799889346292,1.41929101095289e-05,0.00115427553121582,5.39231074156466e-05,5.68297571854119,1,0.0625
373,0.00050132035925369,4.92567144669153e-05,0.00114171136533639,5.31382707920146e-05,5.68297607854105,1,0.0625
374,0.00049340293596328,1.25102572826999e-05,0.00112926543422462,5.24831990206148e-05,5.68297616380609,1,0.0625
375,0.000486047950729023,1.31394629854531e-05,0.00111691991564927,5.18390436209331e-05,5.68297622201287,1,0.0625
376,0.000479117304043427,1.37696285346258e-05,0.00110468921519361,5.12008162794055e-05,5.68297633606594,1,0.0625
377,0.000472466054762969,1.38647778001865e-05,0.00109257428518052,5.05689758525616e-05,5.68297644481523,1,0.0625
378,0.000466032636968779,1.40384335089019e-05,0.00108057985610088,4.99436986864408e-05,5.68297653215597,1,0.0625
379,0.000459780874368211,1.42058715655868e-05,0.0010687083338101,4.93256049824312e-05,5.68297660498712,1,0.0625
380,0.000453681517573354,1.43326012817613e-05,0.00105695991992461,4.87154726665999e-05,5.68297667009056,1,0.0625
381,0.000447713297171898,1.41276170515995e-05,0.00104533400828059,4.81140708614881e-05,5.68297674628719,1,0.0625
382,0.000441839994525238,1.38324110608852e-05,0.00103382929930299,4.7522170539896e-05,5.68297683730921,1,0.0625
383,0.000436042432698502,1.3175006367552e-05,0.00102244665556357,4.69404572214645e-05,5.68297695829554,1,0.0625
384,0.000430280689881369,1.29384031191341e-05,0.00101118642673169,4.63685365825241e-05,5.68297710458324,1,0.0625
385,0.000424619469527512,1.2236400019692e-05,0.00100005093998904,4.58048554131147e-05,5.68297728000131,1,0.0625
386,0.000419062041335151,1.17384095514408e-05,0.000989039237993184,4.52486198754719e-05,5.68297749425976,1,0.0625
387,0.000413624333435783,1.14552818176314e-05,0.000978151066910348,4.46975899279659e-05,5.68297773737321,1,0.0625
388,0.000408383477566748,1.1266495750204e-05,0.000967386678266322,4.41489630796704e-05,5.68297801100931,1,0.0625
389,0.000403397265759619,1.10796037073656e-05,0.000956743582460297,4.36001390245556e-05,5.68297831537572,1,0.0625
390,0.000398712445389335,1.08948345357975e-05,0.000946219394244826,4.30487938142998e-05,5.68297864816633,1,0.0625
391,0.000394361666958915,1.07170647056776e-05,0.000935811729363678,4.24931248518055e-05,5.68297900690773,1,0.0625
392,0.000390359548632018,1.05119233365674e-05,0.000925518249732651,4.1932041273478e-05,5.6829793911423,1,0.0625
393,0.000386698042976776,1.02974172595423e-05,0.000915336841779513,4.13653550993707e-05,5.68297980299227,1,0.0625
394,0.000383345823877009,1.01305880953119e-05,0.000905265872789801,4.07935743328439e-05,5.68298023098655,1,0.0625
395,0.000380267113351698,1.0018737839538e-05,0.000895303289826015,4.02180796275484e-05,5.68298067472106,1,0.0625
396,0.000377405855776976,9.81976330794187e-06,0.000885447454457507,3.96411186580368e-05,5.68298113984635,1,0.0625
397,0.000374687936532805,9.48967925391955e-06,0.000875697184245235,3.90656473234164e-05,5.68298161739823,1,0.0625
398,0.000372024219225855,9.33018670175465e-06,0.000866053266822342,3.8495001370896e-05,5.68298210890126,1,0.0625
399,0.000369347585729719,9.21660479252909e-06,0.000856514523399937,3.79325210307646e-05,5.68298261023671,1,0.0625
400,0.000366601333271188,9.11700140231524e-06,0.000847079552481771,3.73815409292197e-05,5.68298311884605,1,0.0625
401,0.000363729843823585,9.00862440555475e-06,0.000837747775998281,3.68451563484893e-05,5.68298363260258,1,0.0625
402,0.000360687503894752,8.89278548725385e-06,0.00082851868629857,3.63260588685922e-05,5.68298414909502,1,0.0625
403,0.000357441279330151,8.77090697768665e-06,0.000819391759440368,3.58264024872927e-05,5.68298466633331,1,0.0625
404,0.000353971598118702,8.64464600423513e-06,0.000810366365324966,3.53477169841334e-05,5.6829851827033,1,0.0625
405,0.000350272183130117,8.51690863445247e-06,0.000801441727577112,3.48908682724458e-05,5.68298569686551,1,0.0625
406,0.00034634902132236,8.39119379229175e-06,0.00079261692391124,3.44560659990211e-05,5.68298620770055,1,0.0625
407,0.000342218636060766,8.27081940538892e-06,0.000783890915254238,3.40429140225304e-05,5.68298671426045,1,0.0625
408,0.000337905880291427,8.03994294793138e-06,0.000775262585360302,3.36505062679101e-05,5.68298721813038,1,0.0625
409,0.000333436194557626,7.66688757730977e-06,0.000766730841583951,3.32779382573592e-05,5.68298772504883,1,0.0625
410,0.000328823074629288,7.5301050841802e-06,0.000758294994635322,3.29236206512447e-05,5.68298821089948,1,0.0625
411,0.000324120291471474,7.47666961097548e-06,0.000749953416400815,3.25856358221542e-05,5.68298868630226,1,0.0625
412,0.000319368047651348,7.43883211228966e-06,0.000741704702781394,3.22619920260061e-05,5.68298915340044,1,0.0625
413,0.000314602515921395,7.41446295284269e-06,0.000733547769334427,3.19507074385983e-05,5.68298961214145,1,0.0625
414,0.00030985566144296,7.40144210791378e-06,0.000725481704138878,3.16498986199575e-05,5.68299006234331,1,0.0625
415,0.000305154841278506,7.39426029433705e-06,0.000717505658275963,3.1357834924798e-05,5.68299050380434,1,0.0625
416,0.000300522903776984,7.38793563945613e-06,0.000709618795349732,3.1072955143108e-05,5.682990936203,1,0.0625
417,0.000295978763523677,7.37868589561907e-06,0.00070182027305936,3.07938561989691e-05,5.68299135910636,1,0.0625
418,0.000291538252061587,7.36359825338132e-06,0.000694109246007281,3.0519263421052e-05,5.6829917720097,1,0.0625
419,0.000287215065471461,7.34331235065067e-06,0.000686484875732927,3.02479083771044e-05,5.68299217545567,1,0.0625
420,0.000283021942378811,7.86854637401635e-06,0.00067894633690203,2.99782740511914e-05,5.68299258199187,1,0.0625
421,0.000278974649549939,7.1820364463596e-06,0.000671493036053639,2.97103249464028e-05,5.68299295823544,1,0.0625
422,0.000275075492485967,7.21156379020989e-06,0.000664123663550444,2.94423832693177e-05,5.68299332479226,1,0.0625
423,0.00027134110486304,7.14969352221161e-06,0.000656837464296613,2.91733706322599e-05,5.68299368000165,1,0.0625
424,0.000267782771440911,7.07306276453509e-06,0.000649633684556459,2.89021831037027e-05,5.68299402090606,1,0.0625
425,0.0002644120898485,6.98811611235027e-06,0.000642511570353712,2.86277519348426e-05,5.68299434738169,1,0.0625
426,0.000261239715294029,6.89175700083564e-06,0.000635470192620137,2.83490981515191e-05,5.68299465981206,1,0.0625
427,0.000258274271125811,6.78554117716948e-06,0.000628508524496228,2.80653643086451e-05,5.68299495859735,1,0.0625
428,0.000255521405648094,6.67185611408747e-06,0.000621625504526015,2.77758517145072e-05,5.68299524424615,1,0.0625
429,0.000252982883304222,6.50798336230183e-06,0.000614820090354576,2.74800880258361e-05,5.6829955210894,1,0.0625
430,0.000250653180670252,6.36649712302009e-06,0.000608091249524605,2.71778454611731e-05,5.68299578336769,1,0.0625
431,0.000248524903140212,6.23983722281409e-06,0.00060143815411207,2.68691000552608e-05,5.68299603319061,1,0.0625
432,0.00024658534568436,6.10280933365489e-06,0.000594859815032175,2.65541346897915e-05,5.68299627369582,1,0.0625
433,0.000244815716944418,5.96204732567938e-06,0.000588355316614774,2.62335533603995e-05,5.68299650546148,1,0.0625
434,0.000243192415055405,5.82738433663053e-06,0.000581923857622094,2.59082195767329e-05,5.68299672594527,1,0.0625
435,0.000241689844390043,5.70428560360229e-06,0.000575564672558207,2.55792515293044e-05,5.68299693804022,1,0.0625
436,0.000240279141553422,5.56736558763905e-06,0.000569276928500407,2.52480231990295e-05,5.68299714512802,1,0.0625
437,0.000238929016702741,5.43415311415676e-06,0.000563059819838039,2.49160960721442e-05,5.6829973455751,1,0.0625
438,0.000237607987433098,5.31415233634116e-06,0.000556912718652672,2.45851301005972e-05,5.68299754032606,1,0.0625
439,0.000236285237549216,4.94340814229139e-06,0.000550834876611047,2.42569093407032e-05,5.68299773430212,1,0.0625
440,0.000234921128278742,4.21303993938887e-06,0.000544825710665096,2.39337272212497e-05,5.68299793307628,1,0.0625
441,0.000233459757082853,3.97076677875983e-06,0.000538884950574168,2.36176868571041e-05,5.68299811946204,1,0.0625
442,0.000231892379130323,3.8842832627072e-06,0.000533011681260353,2.33101369890306e-05,5.68299829533329,1,0.0625
443,0.000230216071861105,3.82825911185626e-06,0.0005272047686476,2.30121854791447e-05,5.68299846511304,1,0.0625
444,0.000228422866668547,3.77955832025405e-06,0.00052146338377245,2.27246905421432e-05,5.68299862895631,1,0.0625
445,0.000226507775133363,4.07320246808368e-06,0.000515786890063847,2.24450129779861e-05,5.68299879386737,1,0.0625
446,0.000224482311543607,1.12335016659055e-05,0.000510174262563914,2.21701804596385e-05,5.68299899860774,1,0.0625
447,0.000222421092888134,3.4664068400498e-06,0.000504626569697122,2.19169279379789e-05,5.68299917534871,1,0.0625
448,0.000220174811396801,3.63501220397774e-06,0.000499139855698163,2.16755150725257e-05,5.68299933460681,1,0.0625


==> figures/dataset/W2_cdf_resaved.csv <==
bin,aircraft,amphora,armadillo,armchair,beetle_refined,bimba100K,blade,block,botijo,bozbezbozzel100K,bozbezbozzel50K,brain100k,bumpy_sphere,bumpy_torus,bunnyBotsch,buste,camel,camille_hand100K,carter100K,casting_refined,chair,chair100K,chinese_lion100K,cow2,cup,dancer2,dancer_25k,dancing_children100K,david,deformed_armadillo,dente,dilo,dragonstand_recon100K,duck,elephant,elk,eros100K,face-YO,fandisk,femur,fertility_tri,filigree100k,fish,focal-octa,foot,gargoyle100K,gearbox,genus3,grayloc,greek_sculpture,hand,hand_olivier,helmet,heptoroid100k,holes3,homer,horse,igea100k,isidore_horse,joint,julius,kitten100K,knot1,knot100K,laurent_hand,lion_recon_50K,lucy100k,magalie_hand100K,mannequin-devil,mask,master_cylinder100K,max-planck,moai,mouse,neptune0,nicolo_da_uzzano,oil_pump100K,oni,pear,pegaso,pensatore,pierrot100k,pig,plane-sphere,polygirl,pulley100K,ramses,raptor50K,red_circular_box100K,retinal,rgb_dragon,robocat_deci,rocker_arm,rolling_stage100K,santa,screwdriver,sculpt,seahorse2_100K,sediapatch1_100K,sharp_sphere,thai_statue,three_peaks,torso,trim-star,twirl,uu-memento100k,vase-lion100K,venus,vh_skin,woodenfish,wrench50K
0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000005,0.0000002,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000003,0.0000000,0.0000005,0.0000000,0.0000008,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000004,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000,0.0000000
0.0502513,0.0000000,0.0000000,0.0000017,0.0000212,0.0003902,0.0000065,0.0000000,0.0000004,0.0000000,0.0000192,0.0000115,0.0000006,0.0000000,0.0001178,0.0000058,0.0000041,0.0000000,0.0000025,0.0000225,0.0000046,0.0000060,0.0000060,0.0000000,0.0000000,0.0000476,0.0000038,0.0000052,0.0000002,0.0000000,0.0000028,0.0000011,0.0008055,0.0003751,0.0000098,0.0000081,0.0000000,0.0000004,0.0000000,0.0000000,0.0000000,0.0000234,0.0010540,0.0000000,0.0001019,0.0000000,0.0000028,0.0000019,0.0000320,0.0000128,0.0000019,0.0000000,0.0000000,0.0000000,0.0000009,0.0000000,0.0000996,0.0000000,0.0000029,0.0000068,0.0001049,0.0000015,0.0000190,0.0000000,0.0000014,0.0000000,0.0000267,0.0000283,0.0000000,0.0000130,0.0000486,0.0000154,0.0000000,0.0000000,0.0000029,0.0000104,0.0000000,0.0000069,0.0000000,0.0000185,0.0000013,0.0000185,0.0000028,0.0000000,0.0000000,0.0000000,0.0001384,0.0000046,0.0000000,0.0000000,0.0000000,0.0000282,0.0000000,0.0000000,0.0000022,0.0000000,0.0000165,0.0000077,0.0000091,0.0000024,0.0000080,0.0000000,0.0000000,0.0000259,0.0000000,0.0000067,0.0000005,0.0000004,0.0000000,0.0000000,0.0000684,0.0000034
0.1005025,0.0000000,0.0000000,0.0000119,0.0005563,0.0093857,0.0000375,0.0000437,0.0000004,0.0001272,0.0002859,0.0001599,0.0000046,0.0000160,0.0027986,0.0002900,0.0001686,0.0009379,0.0000431,0.0003931,0.0006952,0.0001324,0.0001324,0.0000766,0.0000314,0.0005499,0.0000603,0.0000194,0.0000386,0.0000181,0.0000158,0.0006203,0.0175887,0.0075867,0.0001144,0.0001025,0.0000000,0.0000153,0.0000000,0.0001826,0.0000000,0.0004750,0.0267793,0.0000000,0.0116162,0.0000000,0.0000225,0.0001829,0.0006333,0.0005609,0.0005338,0.0000000,0.0000000,0.0000000,0.0000406,0.0000000,0.0015901,0.0002526,0.0000465,0.0001158,0.0012355,0.0000023,0.0005353,0.0000000,0.0000082,0.0000235,0.0009333,0.0002144,0.0000133,0.0001112,0.0012646,0.0002201,0.0000000,0.0000015,0.0001077,0.0001119,0.0000000,0.0002129,0.0000000,0.0009583,0.0000174,0.0002970,0.0001684,0.0000000,0.0008239,0.0000000,0.0019907,0.0000209,0.0000070,0.0000059,0.0000843,0.0000695,0.0000173,0.0000213,0.0000888,0.0000188,0.0007812,0.0007388,0.0000865,0.0000262,0.0000537,0.0000012,0.0000000,0.0024225,0.0000000,0.0000565,0.0000088,0.0000140,0.0000000,0.0000004,0.0003096,0.0001057
0.1507538,0.0000000,0.0000000,0.0001547,0.0118200,0.1221859,0.0006395,0.0029497,0.0000026,0.0007419,0.0045982,0.0021155,0.0000505,0.0001558,0.0138166,0.0049394,0.0017214,0.0185015,0.0020274,0.0026766,0.0334523,0.0095934,0.0095934,0.0003999,0.0004599,0.0451517,0.0009050,0.0001040,0.0111511,0.0005016,0.0001158,0.0032394,0.0708822,0.0309679,0.0032768,0.0005193,0.0005010,0.0013139,0.0000780,0.0169842,0.0000768,0.0554578,0.0884048,0.0000174,0.0614931,0.0000000,0.0004134,0.0009648,0.0053749,0.0044777,0.0033120,0.0000000,0.0000000,0.0002247,0.0002467,0.0135643,0.0081008,0.0145747,0.0004591,0.0015216,0.0685063,0.0000037,0.0096292,0.0000068,0.0004409,0.0001122,0.0069132,0.0006558,0.0000783,0.0011719,0.0304121,0.0016813,0.0000086,0.0003263,0.0010091,0.0010552,0.0000244,0.0011742,0.0000000,0.0106538,0.0003021,0.0021111,0.0052757,0.0000000,0.4201956,0.0000000,0.0151299,0.0070282,0.0000463,0.0003711,0.0010368,0.0002315,0.0124397,0.0006029,0.0007573,0.0001269,0.0094765,0.0282392,0.0005797,0.0004650,0.0008633,0.0002622,0.0374084,0.0096152,0.1102417,0.0021368,0.0002148,0.0001863,0.0000000,0.0016794,0.0007695,0.0008225
0.2010050,0.0003032,0.0000000,0.0004657,0.0462209,0.2923739,0.0041154,0.0089465,0.0006838,0.0018282,0.0139579,0.0081035,0.0001769,0.0004639,0.0238401,0.0168621,0.0063803,0.0401372,0.0043954,0.0066512,0.0648617,0.0247788,0.0247788,0.0018285,0.0072599,0.1048664,0.0028068,0.0006028,0.0259022,0.0034247,0.0004822,0.0065053,0.1313405,0.0620137,0.0158629,0.0036690,0.0014514,0.0055754,0.0006863,0.0404215,0.0001554,0.1332257,0.1303110,0.0001659,0.1117695,0.0000213,0.0011494,0.0021549,0.0130416,0.0104955,0.0059229,0.0000000,0.0000000,0.0008400,0.0005397,0.0520389,0.0267974,0.0423701,0.0020888,0.0037160,0.1360785,0.0000063,0.0349489,0.0000068,0.0015028,0.0005207,0.0188025,0.0017812,0.0001845,0.0084993,0.0738692,0.0048030,0.0000236,0.0017264,0.0053789,0.0044629,0.0000440,0.0046272,0.0000000,0.0384438,0.0010330,0.0065796,0.0203338,0.0000000,0.6403439,0.0000000,0.0397157,0.0246626,0.0001936,0.0007340,0.0042663,0.0005565,0.0397602,0.0027021,0.0040582,0.0005736,0.0239485,0.0908333,0.0018556,0.0018753,0.0021599,0.0007605,0.0604995,0.0185127,0.1999385,0.0076138,0.0018789,0.0008482,0.0000000,0.0052083,0.0018020,0.0027880
0.2512563,0.0042928,0.0000651,0.0011279,0.1043485,0.3866570,0.0096222,0.0148935,0.0030785,0.0039528,0.0274496,0.0171219,0.0003728,0.0016557,0.0342771,0.0327868,0.0136630,0.0592455,0.0061559,0.0109415,0.0887979,0.0402936,0.0402936,0.0034528,0.0150761,0.1632811,0.0057882,0.0014242,0.0384001,0.0074461,0.0011320,0.0106219,0.1877861,0.0948885,0.0335875,0.0077762,0.0035982,0.0087258,0.0017573,0.0616736,0.0005641,0.1970763,0.1697541,0.0010017,0.1627569,0.0004677,0.0024192,0.0037044,0.0216055,0.0187433,0.0080926,0.0006237,0.0001329,0.0081897,0.0009960,0.0693664,0.0517871,0.0711612,0.0063397,0.0069592,0.1905954,0.0000314,0.0635763,0.0000068,0.0030170,0.0013675,0.0313269,0.0039135,0.0004221,0.0199331,0.1149722,0.0109785,0.0000507,0.0047788,0.0130857,0.0103955,0.0001125,0.0092166,0.0029508,0.0645757,0.0016718,0.0128941,0.0365258,0.0000000,0.8377407,0.0000000,0.0627592,0.0395050,0.0004085,0.0014576,0.0091570,0.0010900,0.0624750,0.0103879,0.0072466,0.0011532,0.0402453,0.1473924,0.0047988,0.0056031,0.0059540,0.0012119,0.0806348,0.0273742,0.2541342,0.0123820,0.0041525,0.0044189,0.0003949,0.0110706,0.0034627,0.0056079
0.3015075,0.0077953,0.0000724,0.0022117,0.1787102,0.4327245,0.0161294,0.0205814,0.0061132,0.0068914,0.0444144,0.0298177,0.0008039,0.0049379,0.0463438,0.0502706,0.0211543,0.0751125,0.0078695,0.0174587,0.1080329,0.0564850,0.0564850,0.0055076,0.0277100,0.2391481,0.0098728,0.0022436,0.0518834,0.0117473,0.0022781,0.0163709,0.2476533,0.1215039,0.0580122,0.0132186,0.0057540,0.0131657,0.0043982,0.0800617,0.0031007,0.2594449,0.2112615,0.0017726,0.2077753,0.0007753,0.0052399,0.0053679,0.0292105,0.0286721,0.0100721,0.0017945,0.0004612,0.0368536,0.0018227,0.0992820,0.0768288,0.0969651,0.0125696,0.0107225,0.2409098,0.0001013,0.0908483,0.0000068,0.0057958,0.0023220,0.0424218,0.0073573,0.0008197,0.0314409,0.1496273,0.0193923,0.0000993,0.0107774,0.0232079,0.0192216,0.0002598,0.0168520,0.0065038,0.0867810,0.0029408,0.0230181,0.0531681,0.0000000,0.9239930,0.0000000,0.0834495,0.0518114,0.0006757,0.0020933,0.0159297,0.0016750,0.0792192,0.0206585,0.0109264,0.0022780,0.0557603,0.1820108,0.0105309,0.0114869,0.0144888,0.0018682,0.0939922,0.0373345,0.2795568,0.0199060,0.0063424,0.0058436,0.0029939,0.0185837,0.0054674,0.0103881
0.3517588,0.0094377,0.0001679,0.0037340,0.2606123,0.4624379,0.0237903,0.0264141,0.0097663,0.0105034,0.0585294,0.0423467,0.0013057,0.0122699,0.0578692,0.0696050,0.0292454,0.0894464,0.0107670,0.0257759,0.1241274,0.0734637,0.0734637,0.0077020,0.0365667,0.3013695,0.0163239,0.0033506,0.0640432,0.0166301,0.0042420,0.0227067,0.3024596,0.1428849,0.0796734,0.0185518,0.0081497,0.0178502,0.0086441,0.0952887,0.0064822,0.3148588,0.2503159,0.0023717,0.2483113,0.0011805,0.0127987,0.0070893,0.0382427,0.0394221,0.0125466,0.0033533,0.0011148,0.0534839,0.0027355,0.1269476,0.1089719,0.1222217,0.0205201,0.0145695,0.2834333,0.0002454,0.1189692,0.0000068,0.0102711,0.0033453,0.0531497,0.0110467,0.0013149,0.0415191,0.1816819,0.0311953,0.0001683,0.0204458,0.0333704,0.0300904,0.0004168,0.0260539,0.0102844,0.1111699,0.0048636,0.0343197,0.0708231,0.0000350,0.9816877,0.0000000,0.1045825,0.0617950,0.0012013,0.0032250,0.0262222,0.0024598,0.0955535,0.0338450,0.0154015,0.0035703,0.0700988,0.2119729,0.0183098,0.0170390,0.0271928,0.0033987,0.1038171,0.0475552,0.2977305,0.0500921,0.0093838,0.0104591,0.0062156,0.0265619,0.0073496,0.0145937
0.4020101,0.0123840,0.0002762,0.0061398,0.3405568,0.4871208,0.0327994,0.0336217,0.0129409,0.0142217,0.0716962,0.0530073,0.0022798,0.0218904,0.0693087,0.0897402,0.0393721,0.1025744,0.0137349,0.0343835,0.1384696,0.0916824,0.0916824,0.0099049,0.0489690,0.3474458,0.0241579,0.0050874,0.0734061,0.0229238,0.0068264,0.0326671,0.3532536,0.1615995,0.1024506,0.0254222,0.0120470,0.0228419,0.0154640,0.1097295,0.0097285,0.3583630,0.2896607,0.0032605,0.2922102,0.0016279,0.0178481,0.0091417,0.0471489,0.0503016,0.0140892,0.0047480,0.0020031,0.0679398,0.0034542,0.1557736,0.1412177,0.1434544,0.0299405,0.0194858,0.3220875,0.0005976,0.1507183,0.0002248,0.0165507,0.0043604,0.0619928,0.0142992,0.0021541,0.0509453,0.2099532,0.0468605,0.0002513,0.0337866,0.0443109,0.0396870,0.0006453,0.0349278,0.0278915,0.1332498,0.0071549,0.0466582,0.0889224,0.0001049,0.9827967,0.0000000,0.1274036,0.0717203,0.0018710,0.0042980,0.0386542,0.0035189,0.1115143,0.0459149,0.0199126,0.0051739,0.0823036,0.2384848,0.0268311,0.0236177,0.0406375,0.0052292,0.1128694,0.0572213,0.3132519,0.0633420,0.0122352,0.0150022,0.0149496,0.0336848,0.0092224,0.0194582
0.4522613,0.0157404,0.0003703,0.0090970,0.4065298,0.5089721,0.0415832,0.0394507,0.0176133,0.0182644,0.0848285,0.0633529,0.0033614,0.0351502,0.0821429,0.1097723,0.0501719,0.1129702,0.0171705,0.0446128,0.1498739,0.1102785,0.1102785,0.0124957,0.0610292,0.3834261,0.0325932,0.0067122,0.0833930,0.0286680,0.0103534,0.0419579,0.3940355,0.1789711,0.1275319,0.0324463,0.0178931,0.0284971,0.0245320,0.1237300,0.0127625,0.3999057,0.3239932,0.0040391,0.3321428,0.0022175,0.0221872,0.0117245,0.0564352,0.0611023,0.0164951,0.0063231,0.0029741,0.0859256,0.0042846,0.1885049,0.1765222,0.1625993,0.0400784,0.0240346,0.3545782,0.0009481,0.1817766,0.0002248,0.0233352,0.0056535,0.0702136,0.0181564,0.0029526,0.0602234,0.2361172,0.0642545,0.0003235,0.0482139,0.0563945,0.0509433,0.0009320,0.0453110,0.0393618,0.1552511,0.0102338,0.0609560,0.1051537,0.0001978,0.9846158,0.0000000,0.1500083,0.0811465,0.0030643,0.0059641,0.0559389,0.0048718,0.1247345,0.0627936,0.0245402,0.0067246,0.0919994,0.2619076,0.0388194,0.0306123,0.0565636,0.0076580,0.1210889,0.0666594,0.3290525,0.0730547,0.0155089,0.0221296,0.0220473,0.0399688,0.0115600,0.0239850
0.5025126,0.0179715,0.0004942,0.0125697,0.4600383,0.5244507,0.0508615,0.0451020,0.0216209,0.0227845,0.0981720,0.0743472,0.0048391,0.0519968,0.0940831,0.1309033,0.0609272,0.1234606,0.0209233,0.0564239,0.1602865,0.1304644,0.1304644,0.0159531,0.0729851,0.4138904,0.0434612,0.0085070,0.0904159,0.0352097,0.0149929,0.0520820,0.4257422,0.1949425,0.1554832,0.0394739,0.0250515,0.0351996,0.0360197,0.1385152,0.0175987,0.4365048,0.3526627,0.0050796,0.3608273,0.0029519,0.0308599,0.0140218,0.0645325,0.0741926,0.0185078,0.0069272,0.0035775,0.0995505,0.0050696,0.2077319,0.2064248,0.1801488,0.0509553,0.0284786,0.3838952,0.0013342,0.2106592,0.0004360,0.0318949,0.0070844,0.0789739,0.0228388,0.0041835,0.0695616,0.2623596,0.0818104,0.0003476,0.0643398,0.0674686,0.0585469,0.0012833,0.0573858,0.0458357,0.1723178,0.0137571,0.0746008,0.1228325,0.0005800,0.9857737,0.0000182,0.1700099,0.0903455,0.0044993,0.0074619,0.0757027,0.0064082,0.1376492,0.0771009,0.0292399,0.0085217,0.1008278,0.2847107,0.0524779,0.0384101,0.0738879,0.0109278,0.1301881,0.0753658,0.3454612,0.0832531,0.0192330,0.0276721,0.0282465,0.0482071,0.0141545,0.0294845
0.5527638,0.0201500,0.0007200,0.0159570,0.5107973,0.5380285,0.0604868,0.0499345,0.0265409,0.0272659,0.1097085,0.0863932,0.0060555,0.0705985,0.1062034,0.1502100,0.0716002,0.1311562,0.0258571,0.0672841,0.1695786,0.1510759,0.1510759,0.0194316,0.0872525,0.4431849,0.0567443,0.0105665,0.0968139,0.0418025,0.0207381,0.0630162,0.4570800,0.2103560,0.1815380,0.0477202,0.0329646,0.0404215,0.0497927,0.1499007,0.0227282,0.4729812,0.3787007,0.0060670,0.3824345,0.0038027,0.0381580,0.0170834,0.0730023,0.0867555,0.0204266,0.0072967,0.0043518,0.1126181,0.0058593,0.2200154,0.2376857,0.1951544,0.0613991,0.0339335,0.4109693,0.0018195,0.2403808,0.0012185,0.0413156,0.0086823,0.0879754,0.0283689,0.0058160,0.0781108,0.2865100,0.0990249,0.0004115,0.0812957,0.0773963,0.0678516,0.0017301,0.0703088,0.0506134,0.1883662,0.0179496,0.0895161,0.1387949,0.0016475,0.9872463,0.0000194,0.1901139,0.0991684,0.0069743,0.0093924,0.0933265,0.0082593,0.1493943,0.0925939,0.0342371,0.0100839,0.1102722,0.3023132,0.0681954,0.0464593,0.0930327,0.0140422,0.1379431,0.0840910,0.3597170,0.0962145,0.0230198,0.0338940,0.0384329,0.0574861,0.0171679,0.0337507
0.6030151,0.0222463,0.0009036,0.0196194,0.5551510,0.5494955,0.0700404,0.0561507,0.0325105,0.0326317,0.1209135,0.0957199,0.0072749,0.0948179,0.1178005,0.1699463,0.0840810,0.1380144,0.0317435,0.0792198,0.1782520,0.1718056,0.1718056,0.0236786,0.0967414,0.4682713,0.0728597,0.0129249,0.1038721,0.0483559,0.0271036,0.0740190,0.4897457,0.2258615,0.2066929,0.0552024,0.0393537,0.0470349,0.0643527,0.1611702,0.0281573,0.5063330,0.4024045,0.0067552,0.3980274,0.0049865,0.0431699,0.0199136,0.0803633,0.1002021,0.0228664,0.0083144,0.0049062,0.1275148,0.0069080,0.2396296,0.2689001,0.2072958,0.0718301,0.0395948,0.4362587,0.0024234,0.2692947,0.0028476,0.0523850,0.0103245,0.0973054,0.0344110,0.0077868,0.0877654,0.3091302,0.1172116,0.0005239,0.0992900,0.0880648,0.0800068,0.0022185,0.0828333,0.0573874,0.2009871,0.0215616,0.1058893,0.1541806,0.0024445,0.9887539,0.0000194,0.2097775,0.1090847,0.0094391,0.0110928,0.1104365,0.0104156,0.1616278,0.1076545,0.0391089,0.0119007,0.1180881,0.3205337,0.0858030,0.0549806,0.1134724,0.0194695,0.1459331,0.0927715,0.3717642,0.1158784,0.0271913,0.0386371,0.0490052,0.0638305,0.0205605,0.0387113
0.6532663,0.0244525,0.0011758,0.0238129,0.5923559,0.5613683,0.0809856,0.0627927,0.0371572,0.0390633,0.1344893,0.1051910,0.0087866,0.1176500,0.1289910,0.1904260,0.0953456,0.1452926,0.0384089,0.0894944,0.1870956,0.1923567,0.1923567,0.0278902,0.1046726,0.4908446,0.0859777,0.0155639,0.1102392,0.0556930,0.0338408,0.0872575,0.5210885,0.2401055,0.2337320,0.0636721,0.0490623,0.0539090,0.0787632,0.1712671,0.0361473,0.5405923,0.4253240,0.0079064,0.4138168,0.0068337,0.0483124,0.0235030,0.0887387,0.1131618,0.0260456,0.0095695,0.0056310,0.1437661,0.0081068,0.2630701,0.3045772,0.2185707,0.0821634,0.0462055,0.4578784,0.0033801,0.2989277,0.0089809,0.0641380,0.0121881,0.1067857,0.0412375,0.0099620,0.0983160,0.3315903,0.1350768,0.0006160,0.1195209,0.0990114,0.0907860,0.0027025,0.0943648,0.0609955,0.2180542,0.0261607,0.1198354,0.1686270,0.0028016,0.9894380,0.0000270,0.2303134,0.1200801,0.0119874,0.0127269,0.1261986,0.0124493,0.1710780,0.1238185,0.0429956,0.0135376,0.1270024,0.3386032,0.1057997,0.0651417,0.1348532,0.0275711,0.1505686,0.1016596,0.3844818,0.1297800,0.0320004,0.0436188,0.0567115,0.0713283,0.0232043,0.0434063
0.7035176,0.0262298,0.0013678,0.0285820,0.6271338,0.5735521,0.0927512,0.0690870,0.0418732,0.0465584,0.1467944,0.1153802,0.0105125,0.1411595,0.1422782,0.2114014,0.1088061,0.1517504,0.0457424,0.0996449,0.1955626,0.2108326,0.2108326,0.0327254,0.1126854,0.5114743,0.0986003,0.0182122,0.1173052,0.0636857,0.0413973,0.1020166,0.5490615,0.2537728,0.2598605,0.0725397,0.0603116,0.0613428,0.0940303,0.1807666,0.0418774,0.5731935,0.4464727,0.0091558,0.4247602,0.0085778,0.0560104,0.0273875,0.0971976,0.1237826,0.0298716,0.0120097,0.0066306,0.1592514,0.0092984,0.2885462,0.3375472,0.2292293,0.0929142,0.0529899,0.4764348,0.0046289,0.3304420,0.0109078,0.0769726,0.0141015,0.1172795,0.0477275,0.0127982,0.1090786,0.3541830,0.1532224,0.0006924,0.1393694,0.1082330,0.1004765,0.0032288,0.1056703,0.0688567,0.2321595,0.0308764,0.1341036,0.1832714,0.0037646,0.9905032,0.0000324,0.2493440,0.1311059,0.0146611,0.0142833,0.1458676,0.0149589,0.1777525,0.1398671,0.0476054,0.0153170,0.1350979,0.3560805,0.1258823,0.0771368,0.1504663,0.0360282,0.1570333,0.1109047,0.3973229,0.1426671,0.0370649,0.0479183,0.0628222,0.0783692,0.0262593,0.0483922
0.7537688,0.0278330,0.0016507,0.0334353,0.6527978,0.5851744,0.1044851,0.0760556,0.0446802,0.0544248,0.1592779,0.1245290,0.0123389,0.1669804,0.1573915,0.2308235,0.1215114,0.1575860,0.0543301,0.1103604,0.2040421,0.2302132,0.2302132,0.0385650,0.1216163,0.5318948,0.1167218,0.0204987,0.1242765,0.0718260,0.0494205,0.1190824,0.5793784,0.2661611,0.2833375,0.0808721,0.0709103,0.0688146,0.1110350,0.1914989,0.0485466,0.6031331,0.4652945,0.0099910,0.4354600,0.0104298,0.0630278,0.0315644,0.1030505,0.1347620,0.0329678,0.0136814,0.0076867,0.1690951,0.0105254,0.3081155,0.3678837,0.2381617,0.1047366,0.0601706,0.4934878,0.0061055,0.3619520,0.0148952,0.0897353,0.0159227,0.1279352,0.0548226,0.0161958,0.1193629,0.3764219,0.1715983,0.0007591,0.1576512,0.1174552,0.1121256,0.0038994,0.1178807,0.0778894,0.2483435,0.0362410,0.1496002,0.1968521,0.0051947,0.9910667,0.0000509,0.2678028,0.1427454,0.0183819,0.0160032,0.1631219,0.0172129,0.1864866,0.1557128,0.0523144,0.0169250,0.1431889,0.3728896,0.1495297,0.0893216,0.1661483,0.0438913,0.1645442,0.1192727,0.4084656,0.1649056,0.0423005,0.0544625,0.0661340,0.0851206,0.0293176,0.0527152
0.8040201,0.0287954,0.0019118,0.0386364,0.6726747,0.5978960,0.1169950,0.0846434,0.0463806,0.0624931,0.1709382,0.1327904,0.0145553,0.1926790,0.1745020,0.2506094,0.1345216,0.1631246,0.0627774,0.1229057,0.2120783,0.2502372,0.2502372,0.0448276,0.1287268,0.5503849,0.1342789,0.0235708,0.1308110,0.0807233,0.0578579,0.1386756,0.6070928,0.2778165,0.3034082,0.0887747,0.0833479,0.0777676,0.1296599,0.2012509,0.0571731,0.6247805,0.4826065,0.0109245,0.4412543,0.0118318,0.0677535,0.0359122,0.1102585,0.1486593,0.0362410,0.0153930,0.0091800,0.1825037,0.0117703,0.3305776,0.3972884,0.2463151,0.1183243,0.0689977,0.5099889,0.0075230,0.3925656,0.0198378,0.1031729,0.0179241,0.1387845,0.0608415,0.0200315,0.1290170,0.3973715,0.1895020,0.0008576,0.1787942,0.1270824,0.1226879,0.0046209,0.1297198,0.0884957,0.2616956,0.0405709,0.1639488,0.2084335,0.0076543,0.9918673,0.0000731,0.2849490,0.1553692,0.0233812,0.0183028,0.1844976,0.0197292,0.1937433,0.1724034,0.0570861,0.0185225,0.1533969,0.3911200,0.1715930,0.1027214,0.1831680,0.0521473,0.1698990,0.1264914,0.4183750,0.1826608,0.0468233,0.0620404,0.0726542,0.0899883,0.0329712,0.0566970
0.8542714,0.0297372,0.0021027,0.0445868,0.6904845,0.6109384,0.1306025,0.0931475,0.0495334,0.0715191,0.1821623,0.1413882,0.0168751,0.2126544,0.1975734,0.2695139,0.1482825,0.1681251,0.0719024,0.1352699,0.2185967,0.2719182,0.2719182,0.0510799,0.1379239,0.5702598,0.1528492,0.0263230,0.1376640,0.0901866,0.0682767,0.1579896,0.6296007,0.2892284,0.3234199,0.0968423,0.0967907,0.0874716,0.1514544,0.2107786,0.0671526,0.6438079,0.4991972,0.0117102,0.4485892,0.0132485,0.0747139,0.0412080,0.1179348,0.1609738,0.0399671,0.0177087,0.0104242,0.1928555,0.0134470,0.3492730,0.4219533,0.2543636,0.1323340,0.0787972,0.5266303,0.0088654,0.4200856,0.0271712,0.1189661,0.0198338,0.1490927,0.0668491,0.0243949,0.1370416,0.4169244,0.2061387,0.0009276,0.1986547,0.1375366,0.1340580,0.0054145,0.1419334,0.0971837,0.2740361,0.0459664,0.1763186,0.2217567,0.0102434,0.9924693,0.0000986,0.3009435,0.1683785,0.0282155,0.0210316,0.2057415,0.0219706,0.2030593,0.1876681,0.0625202,0.0203508,0.1672838,0.4085322,0.1952048,0.1162103,0.2007436,0.0610812,0.1758240,0.1348229,0.4296781,0.1994199,0.0509226,0.0687236,0.0768317,0.0950289,0.0366353,0.0612264
0.9045226,0.0304487,0.0023113,0.0504206,0.7060024,0.6253157,0.1435784,0.1029067,0.0510305,0.0814695,0.1919970,0.1508562,0.0195671,0.2304232,0.2272429,0.2873216,0.1608732,0.1737852,0.0820213,0.1485333,0.2255937,0.2925852,0.2925852,0.0571564,0.1470078,0.5869997,0.1717793,0.0300546,0.1454878,0.0990364,0.0793738,0.1752915,0.6473783,0.3000372,0.3405276,0.1055480,0.1092336,0.0965377,0.1772448,0.2213969,0.0722300,0.6626366,0.5146339,0.0126757,0.4547135,0.0149779,0.0813175,0.0462938,0.1263048,0.1723781,0.0434347,0.0194222,0.0119385,0.2083500,0.0148231,0.3765347,0.4439562,0.2612938,0.1458941,0.0884814,0.5457193,0.0106019,0.4456341,0.0303276,0.1364975,0.0218682,0.1603497,0.0731396,0.0286879,0.1453247,0.4360353,0.2225577,0.0010261,0.2169940,0.1475671,0.1441167,0.0062162,0.1541475,0.1029720,0.2891538,0.0522237,0.1890370,0.2333725,0.0132015,0.9932071,0.0001315,0.3171605,0.1821044,0.0335840,0.0234582,0.2258830,0.0242174,0.2111928,0.2018739,0.0687177,0.0221340,0.1876347,0.4249073,0.2185656,0.1302360,0.2197683,0.0690829,0.1821359,0.1422086,0.4421216,0.2109498,0.0554739,0.0798493,0.0832252,0.0999050,0.0406768,0.0657287
0.9547739,0.0311488,0.0026376,0.0568461,0.7212405,0.6387260,0.1570089,0.1114846,0.0542598,0.0923047,0.2006703,0.1594069,0.0224787,0.2461177,0.2652252,0.3053194,0.1734429,0.1798964,0.0923204,0.1618373,0.2338694,0.3152845,0.3152845,0.0641712,0.1565040,0.6081720,0.1916416,0.0338682,0.1530748,0.1086744,0.0904025,0.1932859,0.6644185,0.3101095,0.3554314,0.1140577,0.1215127,0.1063596,0.2037542,0.2335080,0.0755328,0.6827967,0.5292435,0.0137602,0.4592890,0.0168406,0.0917120,0.0517113,0.1354688,0.1876492,0.0471531,0.0212845,0.0136700,0.2250974,0.0161511,0.4002287,0.4640910,0.2674331,0.1600185,0.0989662,0.5700695,0.0124133,0.4703713,0.0453647,0.1529767,0.0236622,0.1716141,0.0797747,0.0339861,0.1524538,0.4541658,0.2375000,0.0011576,0.2329655,0.1565304,0.1543173,0.0070565,0.1668042,0.1097346,0.3042529,0.0586898,0.2010204,0.2455922,0.0160512,0.9936926,0.0001697,0.3323569,0.1951302,0.0399011,0.0260497,0.2482445,0.0270693,0.2188852,0.2145443,0.0749299,0.0239049,0.2063593,0.4409207,0.2414288,0.1439702,0.2384086,0.0763771,0.1881582,0.1498238,0.4528850,0.2298316,0.0601250,0.0855414,0.0891385,0.1043506,0.0457443,0.0697251
1.0050251,0.0327104,0.0029290,0.0636748,0.7346263,0.6530091,0.1711082,0.1196740,0.0566629,0.1047587,0.2091435,0.1677775,0.0256086,0.2634497,0.2978866,0.3233907,0.1856880,0.1859146,0.1032320,0.1758690,0.2424763,0.3373729,0.3373729,0.0721779,0.1675430,0.6236533,0.2109779,0.0373996,0.1606691,0.1189262,0.1014476,0.2104661,0.6784847,0.3212801,0.3693016,0.1218231,0.1402799,0.1178554,0.2342860,0.2439828,0.0811312,0.7027300,0.5428491,0.0148645,0.4659953,0.0187638,0.0997912,0.0575202,0.1434968,0.2027580,0.0507807,0.0237549,0.0150593,0.2432636,0.0176453,0.4294405,0.4873989,0.2733232,0.1751398,0.1105755,0.6044124,0.0145492,0.4934841,0.0546794,0.1697625,0.0254574,0.1836356,0.0868411,0.0394546,0.1593590,0.4721551,0.2524425,0.0012681,0.2511395,0.1651325,0.1658945,0.0081225,0.1810035,0.1144502,0.3167303,0.0641053,0.2122754,0.2573508,0.0186190,0.9942356,0.0001986,0.3465474,0.2091037,0.0467023,0.0296946,0.2728867,0.0294729,0.2285322,0.2307284,0.0819743,0.0255715,0.2186250,0.4582470,0.2637564,0.1598121,0.2554118,0.0861525,0.1934113,0.1571686,0.4660278,0.2466215,0.0643584,0.0944353,0.0977041,0.1079010,0.0508504,0.0744748
1.0552764,0.0344689,0.0032401,0.0703236,0.7475371,0.6694589,0.1851209,0.1289680,0.0587123,0.1175869,0.2166756,0.1748340,0.0288520,0.2759780,0.3200473,0.3413975,0.1993399,0.1929079,0.1154917,0.1903586,0.2510304,0.3603265,0.3603265,0.0790806,0.1754814,0.6440476,0.2285252,0.0411221,0.1684123,0.1296098,0.1127325,0.2286842,0.6903297,0.3322699,0.3838308,0.1299503,0.1549004,0.1295356,0.2653351,0.2558051,0.0897336,0.7239344,0.5557425,0.0162201,0.4732176,0.0207998,0.1105955,0.0641423,0.1515502,0.2148926,0.0546607,0.0252013,0.0167644,0.2627907,0.0193327,0.4564110,0.5052504,0.2801290,0.1916121,0.1224378,0.6232184,0.0170541,0.5163025,0.0589603,0.1880122,0.0274510,0.1969107,0.0955226,0.0452337,0.1671615,0.4900390,0.2671741,0.0014537,0.2704769,0.1739164,0.1780992,0.0094557,0.1944154,0.1209585,0.3284895,0.0699269,0.2245501,0.2688760,0.0213812,0.9948898,0.0002092,0.3594689,0.2240860,0.0534489,0.0327962,0.2983226,0.0319668,0.2347327,0.2472065,0.0888852,0.0274423,0.2267142,0.4763277,0.2849642,0.1776736,0.2724741,0.0951790,0.1986755,0.1646958,0.4796688,0.2635291,0.0693912,0.1025879,0.1056838,0.1115218,0.0564508,0.0792585
1.1055276,0.0362356,0.0035896,0.0769395,0.7590715,0.6890489,0.1988293,0.1389511,0.0612231,0.1301826,0.2237709,0.1822745,0.0319811,0.2913088,0.3373682,0.3584793,0.2122929,0.2005967,0.1283474,0.2053024,0.2601599,0.3818071,0.3818071,0.0857539,0.1840578,0.6588141,0.2445018,0.0451106,0.1776929,0.1400404,0.1251241,0.2470292,0.7004965,0.3427738,0.3962110,0.1366859,0.1692889,0.1419426,0.2980068,0.2665132,0.0967646,0.7411231,0.5691401,0.0176300,0.4800496,0.0235089,0.1204592,0.0703795,0.1604344,0.2237956,0.0594413,0.0260945,0.0183098,0.2763450,0.0209961,0.4879989,0.5231301,0.2860451,0.2073265,0.1348738,0.6364031,0.0196260,0.5384921,0.0738696,0.2049813,0.0293665,0.2106645,0.1035136,0.0515966,0.1759304,0.5078672,0.2823727,0.0016931,0.2895340,0.1827161,0.1878348,0.0109853,0.2080925,0.1262883,0.3420888,0.0759141,0.2368818,0.2797773,0.0239986,0.9954149,0.0002398,0.3723738,0.2397841,0.0611845,0.0361557,0.3299437,0.0347759,0.2421168,0.2635846,0.0962462,0.0291394,0.2332445,0.4930064,0.3071830,0.1938667,0.2891644,0.1039031,0.2026366,0.1721674,0.4956695,0.2745853,0.0748659,0.1109125,0.1130881,0.1141403,0.0628619,0.0844430
1.1557789,0.0385799,0.0039380,0.0835155,0.7700205,0.7083270,0.2120223,0.1507269,0.0648271,0.1428542,0.2301635,0.1900832,0.0352663,0.3072350,0.3507144,0.3751497,0.2254567,0.2085652,0.1421143,0.2200511,0.2684820,0.4016422,0.4016422,0.0931230,0.1951567,0.6724389,0.2618250,0.0490680,0.1878322,0.1511574,0.1358177,0.2646104,0.7122162,0.3541112,0.4092437,0.1440159,0.1841644,0.1546178,0.3305429,0.2756530,0.1036494,0.7546564,0.5815094,0.0188575,0.4879832,0.0264028,0.1286376,0.0762142,0.1711839,0.2310486,0.0641226,0.0273142,0.0195423,0.2866510,0.0228043,0.5194892,0.5404951,0.2920669,0.2234854,0.1468482,0.6478732,0.0226982,0.5619165,0.0885980,0.2199474,0.0314471,0.2243822,0.1120608,0.0580223,0.1852984,0.5237375,0.2976960,0.0021525,0.3095868,0.1911618,0.1995488,0.0125689,0.2213512,0.1318149,0.3565441,0.0823378,0.2508178,0.2906767,0.0277998,0.9961423,0.0002959,0.3857215,0.2570626,0.0689608,0.0396832,0.3602610,0.0377801,0.2502052,0.2834604,0.1036324,0.0308485,0.2394544,0.5127676,0.3278290,0.2107751,0.3082451,0.1144803,0.2067190,0.1796462,0.5119975,0.2883179,0.0805532,0.1185302,0.1205691,0.1174583,0.0692590,0.0897915
1.2060302,0.0412289,0.0045115,0.0912525,0.7803419,0.7254042,0.2251174,0.1601662,0.0684842,0.1555884,0.2365445,0.1975066,0.0386536,0.3261416,0.3612334,0.3915779,0.2380681,0.2173655,0.1570246,0.2354557,0.2761552,0.4197215,0.4197215,0.1021584,0.2051460,0.6834418,0.2824415,0.0526760,0.1978596,0.1617614,0.1476685,0.2818087,0.7233948,0.3660773,0.4210366,0.1521612,0.2014413,0.1681118,0.3637103,0.2860375,0.1093115,0.7655703,0.5938701,0.0202378,0.4939659,0.0289917,0.1382993,0.0827227,0.1797178,0.2388309,0.0687743,0.0294327,0.0218344,0.3022647,0.0246565,0.5436962,0.5564287,0.2976049,0.2397537,0.1583234,0.6573780,0.0265049,0.5850088,0.0998809,0.2383142,0.0335544,0.2385238,0.1211736,0.0656819,0.1948930,0.5392739,0.3122361,0.0025947,0.3319131,0.1999745,0.2109530,0.0144043,0.2358047,0.1345355,0.3696416,0.0890073,0.2650609,0.3029826,0.0304162,0.9962544,0.0003344,0.3980455,0.2747088,0.0770540,0.0436290,0.3912288,0.0409177,0.2601423,0.3023329,0.1109742,0.0326672,0.2450182,0.5258505,0.3481051,0.2291857,0.3246996,0.1227935,0.2105254,0.1865674,0.5266670,0.3023028,0.0862479,0.1255048,0.1279146,0.1207391,0.0747225,0.0956364
1.2562814,0.0441438,0.0049958,0.1004986,0.7904119,0.7408273,0.2399085,0.1703162,0.0713505,0.1689145,0.2432067,0.2055133,0.0421793,0.3463405,0.3703031,0.4081540,0.2513270,0.2262340,0.1725746,0.2528147,0.2842751,0.4378266,0.4378266,0.1110387,0.2117538,0.6958309,0.2992327,0.0570231,0.2093931,0.1720086,0.1596821,0.2996046,0.7330619,0.3793192,0.4335542,0.1592013,0.2197340,0.1820538,0.3981640,0.2962740,0.1187707,0.7752571,0.6060862,0.0218853,0.4981457,0.0321080,0.1471343,0.0897369,0.1907040,0.2457026,0.0735267,0.0317395,0.0237307,0.3138944,0.0269259,0.5615830,0.5752769,0.3031847,0.2552595,0.1691344,0.6669368,0.0307610,0.6053498,0.1031285,0.2565351,0.0359086,0.2520992,0.1294684,0.0736595,0.2046059,0.5560264,0.3268167,0.0030924,0.3529451,0.2093922,0.2213368,0.0167742,0.2482428,0.1380279,0.3792188,0.0952797,0.2790439,0.3163741,0.0337869,0.9963812,0.0003819,0.4099651,0.2931571,0.0862449,0.0474778,0.4215120,0.0441264,0.2679362,0.3225351,0.1187355,0.0341439,0.2501952,0.5395797,0.3681115,0.2472352,0.3417531,0.1328678,0.2147155,0.1936320,0.5418075,0.3123841,0.0913515,0.1337515,0.1339759,0.1232685,0.0800833,0.1018651
1.3065327,0.0471051,0.0054783,0.1099443,0.7999333,0.7535885,0.2558742,0.1796731,0.0750449,0.1830401,0.2498086,0.2125102,0.0452942,0.3659965,0.3805295,0.4260260,0.2644549,0.2355030,0.1890337,0.2701194,0.2923135,0.4538815,0.4538815,0.1206780,0.2200496,0.7044146,0.3144152,0.0608185,0.2203428,0.1839158,0.1715440,0.3172038,0.7425533,0.3925180,0.4455892,0.1665025,0.2371409,0.1971628,0.4267065,0.3050004,0.1282768,0.7837104,0.6176586,0.0236794,0.5037194,0.0352611,0.1546344,0.0963587,0.2015339,0.2521528,0.0782633,0.0332178,0.0259050,0.3281610,0.0290602,0.5786640,0.5900424,0.3104573,0.2705915,0.1808735,0.6759702,0.0363632,0.6229928,0.1255944,0.2773423,0.0386636,0.2661311,0.1391794,0.0812597,0.2140004,0.5742509,0.3410672,0.0038887,0.3769749,0.2191126,0.2337537,0.0194370,0.2622607,0.1431137,0.3901596,0.1022668,0.2925517,0.3323588,0.0368593,0.9966465,0.0004203,0.4221390,0.3093750,0.0951524,0.0516879,0.4500334,0.0473721,0.2762226,0.3438302,0.1270846,0.0356833,0.2552687,0.5543187,0.3872280,0.2642406,0.3590100,0.1427125,0.2206547,0.1997398,0.5556590,0.3265982,0.0971947,0.1382832,0.1408185,0.1258990,0.0855688,0.1080323
1.3567839,0.0505489,0.0059244,0.1183404,0.8098762,0.7658631,0.2714181,0.1878266,0.0785798,0.1979420,0.2565817,0.2203875,0.0484857,0.3875489,0.3921747,0.4435064,0.2770214,0.2466224,0.2090919,0.2874689,0.2995617,0.4669713,0.4669713,0.1301892,0.2296949,0.7172127,0.3293224,0.0651924,0.2309971,0.1959889,0.1830275,0.3341709,0.7529486,0.4065584,0.4560375,0.1739414,0.2551587,0.2127086,0.4537662,0.3143582,0.1332515,0.7918593,0.6280346,0.0256586,0.5101592,0.0391271,0.1627464,0.1035231,0.2103856,0.2581288,0.0838435,0.0352117,0.0280602,0.3393339,0.0312456,0.5945765,0.6027367,0.3179085,0.2855930,0.1937391,0.6839835,0.0428111,0.6402645,0.1332887,0.2981174,0.0414761,0.2806580,0.1494791,0.0906817,0.2244980,0.5915361,0.3553103,0.0048797,0.4006508,0.2280661,0.2464110,0.0223659,0.2757316,0.1509804,0.4025744,0.1087145,0.3047798,0.3496255,0.0397111,0.9967672,0.0004567,0.4334681,0.3259298,0.1044394,0.0558838,0.4761175,0.0509045,0.2858109,0.3682454,0.1343189,0.0377314,0.2602000,0.5691295,0.4068888,0.2810758,0.3754773,0.1519633,0.2265843,0.2065975,0.5735838,0.3394862,0.1023813,0.1531071,0.1463506,0.1286243,0.0915150,0.1154011
1.4070352,0.0538079,0.0063188,0.1286494,0.8190405,0.7766330,0.2875709,0.1963194,0.0819998,0.2111515,0.2633878,0.2288895,0.0515582,0.4091577,0.4040290,0.4599152,0.2904979,0.2559385,0.2290088,0.3057853,0.3064068,0.4782361,0.4782361,0.1399050,0.2387979,0.7261559,0.3451693,0.0693346,0.2420519,0.2071099,0.1947448,0.3521414,0.7606228,0.4214973,0.4666758,0.1812988,0.2672592,0.2280888,0.4770029,0.3238543,0.1372407,0.7992232,0.6384790,0.0281568,0.5164990,0.0426424,0.1719284,0.1110955,0.2201606,0.2650042,0.0893144,0.0371382,0.0297261,0.3542966,0.0331880,0.6078297,0.6172386,0.3241112,0.2997649,0.2060241,0.6921699,0.0498455,0.6574357,0.1382184,0.3171495,0.0441360,0.2929847,0.1598241,0.0999817,0.2339575,0.6097225,0.3690823,0.0059175,0.4240816,0.2381213,0.2574114,0.0253834,0.2904839,0.1559927,0.4128353,0.1156710,0.3165301,0.3657280,0.0419930,0.9968940,0.0004725,0.4445904,0.3429622,0.1133466,0.0598867,0.5023636,0.0547742,0.2941122,0.3913593,0.1415985,0.0397724,0.2644301,0.5832995,0.4259129,0.2975188,0.3938394,0.1604678,0.2328976,0.2133727,0.5920332,0.3544815,0.1083707,0.1591370,0.1548892,0.1306672,0.0973658,0.1236443
1.4572864,0.0572354,0.0068107,0.1410733,0.8277004,0.7875128,0.3031183,0.2039128,0.0851011,0.2253554,0.2707258,0.2359431,0.0547133,0.4307019,0.4162374,0.4765369,0.3038000,0.2645147,0.2497362,0.3252143,0.3134539,0.4873705,0.4873705,0.1488082,0.2453282,0.7367904,0.3608076,0.0734806,0.2543959,0.2183535,0.2071035,0.3702024,0.7675333,0.4374920,0.4788780,0.1878707,0.2777381,0.2424900,0.4979289,0.3336029,0.1465526,0.8065104,0.6479532,0.0303946,0.5214318,0.0456224,0.1802395,0.1187311,0.2287534,0.2715059,0.0947317,0.0391678,0.0324969,0.3714552,0.0353785,0.6215412,0.6334917,0.3311039,0.3143441,0.2189697,0.6995321,0.0579256,0.6741558,0.1444375,0.3321737,0.0469359,0.3048893,0.1700504,0.1088129,0.2432152,0.6297881,0.3833650,0.0069052,0.4478926,0.2482117,0.2684196,0.0285240,0.3045750,0.1637035,0.4232029,0.1224748,0.3277776,0.3805486,0.0450128,0.9969923,0.0005029,0.4565942,0.3597341,0.1237891,0.0638971,0.5269517,0.0588156,0.3024405,0.4121292,0.1486131,0.0421588,0.2686194,0.5971226,0.4450682,0.3127493,0.4132522,0.1685637,0.2407324,0.2203331,0.6100869,0.3714353,0.1140315,0.1651418,0.1699511,0.1336315,0.1033578,0.1316081
1.5075377,0.0597639,0.0073663,0.1534022,0.8366994,0.7980558,0.3183274,0.2128636,0.0894163,0.2409993,0.2783206,0.2422773,0.0581730,0.4521629,0.4303802,0.4937943,0.3175218,0.2721216,0.2705456,0.3472134,0.3209827,0.4957446,0.4957446,0.1587547,0.2531755,0.7464493,0.3749977,0.0778603,0.2687075,0.2293218,0.2199405,0.3871656,0.7734370,0.4522902,0.4913634,0.1943551,0.2915619,0.2574782,0.5177777,0.3433881,0.1583384,0.8122650,0.6573979,0.0336070,0.5280109,0.0498835,0.1875238,0.1269570,0.2396777,0.2770883,0.1002419,0.0403763,0.0359720,0.3886354,0.0381051,0.6323148,0.6461863,0.3385740,0.3283595,0.2333038,0.7075745,0.0654982,0.6900416,0.1555904,0.3473660,0.0503946,0.3162482,0.1811040,0.1186668,0.2522088,0.6515270,0.3980487,0.0078979,0.4698269,0.2571200,0.2794446,0.0319486,0.3190871,0.1702814,0.4325288,0.1284746,0.3379185,0.3948691,0.0487125,0.9969923,0.0005825,0.4688767,0.3770554,0.1332911,0.0679113,0.5451317,0.0629539,0.3097495,0.4281751,0.1560759,0.0447968,0.2737478,0.6109503,0.4631468,0.3285621,0.4331449,0.1773070,0.2463974,0.2268205,0.6318354,0.3860982,0.1196347,0.1715856,0.1800340,0.1365200,0.1091196,0.1392864
1.5577889,0.0628764,0.0081000,0.1660276,0.8455112,0.8091770,0.3335117,0.2214567,0.0938502,0.2565163,0.2877961,0.2487670,0.0615315,0.4736243,0.4432995,0.5123492,0.3311991,0.2791233,0.2918429,0.3680235,0.3281956,0.5052644,0.5052644,0.1679724,0.2630621,0.7559473,0.3889421,0.0820100,0.2831814,0.2392232,0.2318925,0.4057423,0.7785286,0.4665200,0.5024580,0.2013276,0.3036859,0.2729196,0.5387200,0.3540963,0.1658584,0.8173728,0.6660574,0.0364184,0.5320850,0.0549150,0.1950613,0.1352362,0.2499410,0.2826215,0.1059712,0.0420424,0.0392315,0.4014205,0.0411835,0.6432673,0.6602402,0.3460907,0.3427933,0.2473444,0.7161828,0.0736315,0.7047492,0.1678038,0.3638135,0.0540180,0.3278387,0.1938699,0.1290725,0.2602247,0.6705720,0.4118433,0.0096227,0.4957540,0.2657923,0.2894774,0.0356414,0.3333749,0.1781369,0.4432672,0.1352399,0.3479314,0.4092140,0.0530619,0.9971343,0.0006124,0.4816212,0.3976177,0.1417883,0.0724357,0.5655656,0.0672846,0.3169567,0.4448322,0.1638320,0.0478675,0.2785799,0.6231256,0.4817360,0.3438180,0.4523911,0.1868064,0.2524227,0.2339135,0.6528859,0.3999354,0.1262239,0.1791990,0.1923569,0.1394699,0.1156942,0.1471009
1.6080402,0.0661538,0.0086747,0.1790549,0.8548918,0.8201720,0.3491619,0.2316154,0.0995310,0.2709926,0.2977900,0.2555384,0.0651940,0.4954153,0.4558525,0.5302173,0.3453327,0.2857432,0.3106235,0.3867254,0.3350250,0.5149231,0.5149231,0.1768208,0.2719279,0.7651849,0.4030548,0.0870422,0.2976942,0.2504611,0.2439142,0.4260726,0.7825913,0.4818079,0.5155848,0.2086154,0.3154562,0.2888444,0.5585775,0.3639928,0.1785514,0.8224574,0.6748896,0.0397752,0.5416469,0.0594142,0.2025952,0.1437488,0.2595776,0.2888459,0.1124873,0.0435042,0.0417885,0.4153860,0.0440822,0.6537340,0.6749408,0.3543306,0.3567761,0.2620892,0.7270952,0.0825445,0.7189090,0.2045443,0.3781490,0.0575974,0.3375033,0.2049886,0.1400762,0.2677220,0.6873097,0.4262424,0.0112060,0.5187009,0.2756287,0.2997890,0.0396166,0.3483843,0.1836037,0.4559563,0.1421764,0.3586694,0.4233303,0.0565792,0.9972963,0.0006688,0.4946068,0.4200768,0.1513699,0.0765087,0.5869923,0.0718067,0.3250816,0.4606921,0.1712001,0.0507262,0.2828922,0.6383968,0.5001101,0.3592450,0.4704124,0.1958347,0.2591354,0.2407279,0.6722577,0.4129384,0.1340027,0.1864169,0.2080297,0.1419234,0.1234528,0.1550059
1.6582915,0.0687435,0.0093573,0.1925052,0.8638881,0.8309550,0.3652328,0.2420023,0.1050374,0.2853774,0.3085098,0.2628800,0.0686483,0.5187252,0.4718575,0.5472787,0.3602913,0.2917410,0.3280592,0.4045585,0.3422867,0.5260870,0.5260870,0.1856470,0.2797700,0.7728542,0.4197329,0.0919042,0.3126601,0.2610582,0.2552139,0.4465000,0.7864922,0.4964509,0.5281822,0.2158096,0.3285424,0.3056902,0.5785418,0.3756031,0.1886958,0.8269640,0.6837233,0.0425297,0.5478140,0.0644541,0.2096746,0.1525315,0.2687662,0.2947694,0.1190464,0.0448126,0.0439553,0.4232487,0.0476692,0.6647502,0.6888521,0.3621944,0.3721201,0.2774815,0.7410607,0.0925465,0.7332348,0.2175094,0.3937721,0.0617690,0.3459196,0.2172241,0.1520021,0.2761791,0.7031619,0.4392802,0.0126601,0.5449242,0.2852671,0.3105966,0.0440425,0.3627334,0.1914320,0.4658131,0.1488799,0.3693859,0.4372538,0.0600430,0.9974049,0.0007430,0.5093934,0.4460169,0.1605110,0.0809642,0.6086329,0.0765119,0.3344368,0.4775699,0.1787345,0.0535294,0.2876823,0.6518046,0.5171023,0.3751100,0.4899579,0.2054249,0.2661041,0.2474977,0.6919106,0.4244527,0.1417288,0.1942385,0.2286324,0.1437037,0.1308905,0.1628472
1.7085427,0.0711005,0.0099142,0.2036932,0.8728974,0.8412181,0.3835107,0.2538826,0.1102798,0.2985674,0.3199275,0.2712165,0.0724166,0.5393737,0.4878044,0.5652596,0.3751403,0.2977153,0.3452423,0.4210632,0.3495683,0.5363206,0.5363206,0.1948568,0.2902243,0.7796607,0.4343438,0.0966827,0.3296522,0.2725722,0.2670807,0.4676115,0.7910079,0.5111932,0.5415123,0.2236772,0.3403288,0.3223964,0.6000128,0.3869779,0.1971151,0.8311629,0.6928984,0.0452715,0.5529533,0.0691506,0.2168467,0.1613518,0.2778672,0.2999472,0.1262787,0.0465150,0.0464115,0.4336991,0.0511271,0.6766856,0.7022490,0.3699809,0.3882211,0.2934755,0.7545513,0.1029317,0.7477558,0.2261557,0.4103444,0.0659769,0.3553703,0.2288957,0.1639024,0.2842099,0.7196313,0.4516557,0.0147005,0.5709223,0.2963168,0.3218645,0.0488963,0.3774061,0.1994166,0.4759215,0.1558279,0.3798951,0.4509682,0.0646353,0.9974985,0.0008404,0.5251960,0.4714280,0.1695048,0.0856903,0.6293255,0.0815082,0.3444626,0.4928176,0.1863692,0.0563189,0.2929453,0.6650237,0.5352532,0.3906381,0.5074436,0.2146593,0.2753128,0.2551232,0.7133276,0.4425708,0.1487084,0.2013262,0.2503628,0.1455875,0.1375156,0.1709230
1.7587940,0.0738084,0.0106259,0.2163139,0.8808891,0.8516203,0.4044755,0.2671094,0.1151386,0.3107929,0.3317142,0.2802105,0.0761896,0.5599873,0.5016962,0.5836374,0.3896021,0.3034407,0.3626730,0.4366858,0.3560078,0.5461985,0.5461985,0.2043402,0.2997239,0.7858409,0.4439114,0.1015101,0.3480869,0.2844963,0.2787868,0.4894958,0.7954437,0.5260618,0.5566491,0.2317676,0.3522524,0.3393751,0.6192873,0.3984548,0.2087116,0.8355875,0.7022731,0.0489763,0.5577316,0.0737667,0.2241161,0.1711130,0.2873284,0.3043977,0.1343101,0.0484841,0.0489623,0.4435903,0.0552863,0.6905220,0.7148842,0.3778481,0.4040521,0.3093840,0.7699566,0.1134982,0.7618790,0.2362606,0.4279893,0.0702291,0.3654365,0.2411530,0.1757539,0.2920605,0.7359319,0.4633613,0.0174408,0.5965225,0.3065300,0.3335828,0.0543161,0.3923955,0.2056479,0.4864838,0.1631282,0.3901013,0.4651164,0.0684215,0.9976552,0.0008737,0.5418419,0.4937118,0.1806362,0.0901882,0.6494967,0.0865661,0.3553485,0.5073617,0.1948367,0.0595662,0.2975077,0.6790507,0.5528322,0.4060366,0.5282184,0.2244735,0.2810703,0.2614640,0.7370285,0.4621499,0.1568508,0.2085402,0.2730299,0.1469338,0.1442762,0.1784523
1.8090452,0.0768655,0.0115595,0.2294849,0.8881927,0.8615101,0.4257036,0.2819505,0.1204270,0.3236365,0.3430336,0.2897642,0.0799108,0.5784398,0.5149939,0.6018101,0.4048478,0.3091811,0.3806440,0.4520086,0.3635838,0.5568110,0.5568110,0.2141108,0.3114549,0.7924963,0.4531804,0.1058483,0.3680777,0.2969399,0.2906149,0.5120451,0.7989304,0.5397453,0.5713571,0.2396012,0.3628623,0.3569537,0.6361501,0.4093665,0.2307008,0.8401123,0.7108582,0.0523959,0.5630931,0.0784009,0.2319370,0.1819750,0.2972052,0.3091321,0.1422287,0.0500718,0.0520988,0.4606146,0.0594598,0.7025552,0.7252407,0.3851336,0.4202952,0.3257373,0.7825952,0.1257918,0.7762584,0.2659842,0.4465205,0.0749653,0.3754110,0.2517503,0.1878441,0.3007666,0.7534812,0.4751765,0.0205857,0.6223298,0.3179265,0.3447000,0.0607883,0.4092976,0.2098581,0.5004627,0.1714831,0.4018363,0.4794705,0.0720133,0.9977366,0.0009777,0.5554503,0.5165713,0.1911767,0.0950980,0.6664123,0.0918649,0.3658365,0.5214274,0.2037613,0.0634693,0.3020085,0.6943027,0.5708690,0.4203279,0.5492657,0.2334639,0.2866015,0.2681676,0.7563194,0.4816741,0.1644072,0.2153444,0.2976444,0.1490239,0.1525234,0.1873540
1.8592965,0.0791122,0.0123514,0.2418908,0.8947320,0.8698244,0.4489475,0.2973379,0.1256236,0.3354790,0.3544279,0.2990494,0.0837295,0.5943536,0.5275245,0.6216474,0.4204078,0.3150146,0.3974653,0.4682613,0.3716472,0.5668449,0.5668449,0.2242845,0.3182702,0.7986248,0.4615981,0.1102849,0.3887035,0.3090234,0.3030281,0.5352607,0.8028866,0.5532309,0.5875231,0.2483972,0.3750550,0.3757213,0.6554250,0.4210172,0.2449644,0.8439635,0.7183546,0.0560873,0.5690468,0.0836157,0.2399858,0.1927601,0.3071534,0.3136342,0.1508730,0.0517418,0.0557540,0.4723710,0.0631476,0.7134594,0.7341314,0.3928057,0.4376317,0.3415796,0.7931658,0.1393823,0.7891515,0.2729613,0.4661071,0.0798647,0.3856239,0.2633430,0.1999682,0.3091352,0.7713707,0.4881223,0.0239344,0.6481825,0.3301337,0.3557242,0.0684819,0.4261329,0.2160531,0.5111362,0.1797410,0.4145110,0.4943670,0.0756916,0.9978421,0.0010641,0.5700392,0.5422011,0.2015593,0.1004121,0.6831888,0.0972306,0.3776669,0.5352718,0.2118988,0.0679642,0.3077115,0.7116368,0.5883668,0.4341983,0.5699498,0.2438257,0.2949453,0.2745815,0.7762538,0.5037273,0.1724173,0.2224350,0.3236492,0.1518765,0.1610151,0.1960243
1.9095477,0.0818395,0.0131882,0.2556441,0.9016140,0.8785336,0.4714222,0.3135073,0.1300160,0.3477036,0.3653534,0.3090996,0.0876411,0.6134205,0.5379979,0.6426148,0.4365415,0.3208513,0.4151576,0.4828622,0.3799871,0.5748800,0.5748800,0.2339003,0.3274527,0.8059131,0.4687141,0.1150070,0.4080542,0.3216875,0.3161757,0.5577401,0.8067413,0.5675035,0.6026714,0.2566050,0.3863354,0.3949585,0.6762340,0.4328716,0.2622908,0.8475918,0.7252943,0.0599641,0.5734242,0.0902898,0.2479151,0.2038224,0.3161916,0.3179721,0.1593071,0.0535990,0.0600311,0.4847677,0.0672069,0.7277141,0.7443985,0.4015783,0.4557161,0.3558050,0.8039705,0.1548521,0.8013893,0.2823192,0.4851553,0.0848193,0.3970017,0.2761347,0.2128776,0.3174031,0.7910926,0.5005901,0.0284858,0.6719189,0.3416072,0.3662582,0.0776766,0.4431266,0.2187635,0.5222603,0.1892507,0.4265975,0.5105557,0.0790107,0.9980176,0.0011246,0.5845092,0.5690046,0.2127699,0.1064202,0.6998913,0.1021754,0.3880621,0.5485310,0.2210200,0.0729213,0.3121428,0.7296309,0.6063041,0.4481446,0.5925414,0.2540455,0.3009411,0.2806602,0.7950872,0.5255473,0.1798368,0.2303229,0.3471371,0.1544589,0.1710914,0.2047132
1.9597990,0.0846285,0.0141366,0.2688505,0.9076036,0.8867302,0.4920543,0.3287139,0.1359468,0.3589858,0.3773901,0.3197695,0.0913097,0.6323305,0.5492287,0.6643756,0.4530035,0.3264663,0.4338425,0.4966325,0.3894771,0.5816127,0.5816127,0.2438858,0.3365168,0.8131391,0.4774942,0.1204283,0.4268794,0.3346215,0.3292558,0.5814965,0.8107304,0.5812820,0.6169595,0.2648249,0.3982101,0.4142505,0.6941392,0.4438739,0.2811727,0.8514448,0.7321290,0.0638433,0.5787033,0.0968406,0.2555413,0.2144758,0.3259217,0.3224343,0.1680451,0.0565581,0.0645961,0.4998520,0.0708729,0.7426594,0.7547149,0.4099990,0.4739071,0.3705883,0.8124518,0.1704434,0.8126703,0.2964985,0.5084249,0.0898665,0.4087129,0.2886488,0.2267667,0.3261171,0.8115940,0.5123893,0.0332749,0.6958139,0.3541785,0.3770857,0.0886434,0.4609652,0.2238563,0.5321662,0.1993631,0.4386182,0.5273361,0.0828779,0.9981767,0.0012065,0.6012537,0.5949368,0.2243550,0.1120726,0.7137682,0.1072885,0.3995600,0.5628186,0.2294797,0.0782583,0.3178767,0.7490332,0.6235498,0.4623047,0.6154335,0.2655311,0.3069471,0.2867383,0.8124894,0.5472133,0.1871363,0.2383024,0.3636039,0.1568234,0.1809844,0.2131181
2.0100503,0.0875448,0.0149480,0.2827638,0.9129749,0.8954804,0.5120011,0.3456504,0.1418180,0.3692869,0.3910364,0.3310754,0.0950766,0.6483497,0.5582724,0.6856498,0.4692268,0.3317561,0.4520102,0.5121794,0.3989774,0.5870448,0.5870448,0.2545794,0.3483439,0.8199311,0.4853310,0.1248419,0.4443036,0.3475889,0.3425965,0.6060980,0.8139066,0.5952383,0.6324463,0.2738966,0.4077141,0.4336468,0.7124367,0.4558209,0.3098753,0.8548723,0.7386849,0.0672084,0.5826865,0.1041032,0.2639852,0.2255992,0.3358009,0.3267793,0.1773968,0.0583714,0.0697591,0.5145368,0.0745847,0.7576806,0.7646608,0.4189506,0.4921642,0.3862100,0.8188732,0.1886014,0.8232154,0.3208994,0.5319195,0.0947232,0.4199067,0.3002649,0.2418377,0.3350823,0.8258656,0.5237385,0.0382243,0.7160558,0.3664772,0.3892343,0.1003333,0.4778192,0.2272759,0.5450098,0.2091257,0.4517240,0.5458742,0.0879031,0.9983233,0.0013178,0.6177067,0.6181839,0.2351837,0.1192929,0.7246566,0.1125195,0.4084554,0.5768013,0.2379145,0.0838716,0.3237256,0.7705784,0.6408381,0.4768591,0.6389272,0.2776776,0.3176027,0.2933903,0.8281809,0.5676061,0.1948237,0.2455777,0.3770697,0.1605705,0.1909492,0.2220418
2.0603015,0.0909123,0.0157515,0.2977279,0.9181046,0.9049545,0.5320303,0.3629069,0.1473773,0.3808686,0.4079652,0.3442372,0.0991587,0.6598884,0.5668700,0.7054561,0.4855304,0.3374264,0.4708357,0.5272437,0.4091630,0.5917423,0.5917423,0.2657119,0.3592431,0.8266042,0.4945546,0.1299529,0.4610555,0.3611619,0.3557783,0.6302579,0.8175636,0.6095668,0.6473005,0.2837778,0.4178905,0.4533919,0.7293604,0.4670958,0.3333191,0.8585646,0.7454307,0.0703403,0.5879308,0.1110687,0.2724457,0.2373167,0.3456365,0.3314611,0.1866520,0.0618456,0.0742580,0.5261622,0.0776019,0.7692228,0.7735650,0.4271000,0.5117278,0.4014163,0.8242686,0.2062389,0.8344151,0.3458151,0.5574666,0.0997311,0.4317779,0.3128277,0.2569364,0.3457432,0.8377418,0.5357997,0.0430596,0.7349712,0.3781496,0.4005262,0.1132691,0.4952354,0.2311113,0.5592211,0.2194742,0.4636935,0.5653735,0.0923054,0.9985256,0.0014715,0.6333267,0.6411830,0.2458516,0.1264240,0.7359788,0.1178746,0.4189415,0.5906916,0.2464716,0.0891499,0.3283854,0.7941678,0.6604220,0.4913596,0.6653720,0.2898160,0.3263707,0.2997221,0.8438014,0.5882578,0.2028252,0.2535330,0.3938238,0.1662707,0.1989056,0.2309439
2.1105528,0.0943896,0.0166350,0.3122026,0.9224596,0.9146711,0.5530949,0.3814255,0.1511777,0.3911688,0.4231993,0.3557726,0.1038064,0.6725520,0.5759123,0.7250016,0.5030039,0.3427145,0.4879670,0.5426065,0.4191603,0.5965273,0.5965273,0.2771265,0.3691131,0.8330279,0.5027903,0.1358494,0.4774704,0.3743623,0.3698932,0.6532679,0.8217665,0.6240847,0.6617832,0.2936702,0.4272710,0.4743597,0.7455845,0.4794188,0.3579847,0.8618761,0.7517772,0.0744506,0.5937446,0.1185011,0.2811454,0.2510001,0.3571478,0.3362888,0.1966283,0.0649994,0.0792868,0.5397682,0.0812793,0.7780147,0.7822201,0.4369280,0.5325744,0.4181963,0.8292209,0.2233118,0.8450583,0.3724323,0.5817479,0.1053094,0.4440917,0.3260212,0.2729239,0.3564338,0.8504161,0.5469226,0.0486833,0.7520038,0.3906912,0.4111254,0.1274697,0.5111749,0.2351030,0.5700520,0.2300194,0.4759926,0.5866660,0.0958941,0.9987041,0.0016397,0.6484309,0.6633797,0.2553100,0.1335824,0.7481583,0.1233012,0.4276944,0.6051460,0.2564979,0.0947684,0.3338482,0.8241172,0.6795671,0.5051048,0.6921258,0.3036485,0.3327005,0.3064221,0.8571778,0.6092760,0.2104005,0.2604027,0.4090651,0.1738306,0.2088522,0.2399899
2.1608040,0.0987385,0.0174525,0.3269401,0.9264889,0.9238710,0.5723738,0.4008998,0.1564807,0.4009719,0.4376499,0.3676879,0.1082178,0.6856398,0.5849900,0.7438261,0.5192661,0.3483201,0.5049541,0.5578312,0.4304753,0.6013026,0.6013026,0.2874149,0.3811463,0.8398745,0.5093477,0.1413811,0.4933880,0.3886334,0.3843527,0.6727470,0.8255219,0.6396365,0.6766160,0.3033399,0.4366005,0.4956727,0.7611433,0.4923127,0.3824077,0.8650419,0.7579114,0.0787491,0.6012585,0.1262277,0.2898708,0.2664669,0.3687145,0.3410571,0.2060301,0.0685050,0.0841668,0.5549702,0.0851744,0.7872204,0.7917442,0.4478707,0.5530769,0.4333989,0.8329887,0.2416431,0.8544308,0.3953174,0.6098735,0.1110713,0.4573045,0.3384322,0.2894932,0.3671576,0.8635303,0.5574540,0.0540829,0.7705117,0.4037579,0.4219427,0.1421996,0.5267321,0.2390485,0.5822025,0.2398347,0.4898027,0.6078237,0.0994980,0.9988820,0.0018320,0.6620645,0.6847223,0.2660579,0.1412329,0.7605773,0.1293379,0.4366276,0.6183769,0.2667324,0.0996552,0.3405626,0.8538782,0.6988542,0.5204304,0.7184615,0.3189913,0.3414321,0.3132893,0.8715118,0.6260218,0.2180870,0.2678838,0.4274986,0.1819527,0.2196939,0.2490492
2.2110553,0.1031644,0.0187032,0.3434990,0.9305319,0.9314432,0.5911801,0.4217980,0.1610461,0.4114908,0.4527298,0.3830209,0.1130073,0.7021597,0.5926796,0.7637634,0.5360388,0.3534358,0.5229913,0.5732937,0.4436873,0.6056983,0.6056983,0.2988354,0.3939125,0.8457540,0.5164779,0.1474629,0.5093669,0.4048638,0.3992541,0.6938058,0.8286847,0.6565488,0.6936589,0.3128998,0.4442134,0.5164176,0.7759596,0.5075822,0.4140774,0.8688671,0.7638626,0.0832019,0.6093927,0.1343020,0.2991133,0.2831819,0.3805449,0.3475940,0.2158530,0.0717032,0.0900163,0.5649848,0.0882012,0.7977813,0.8014769,0.4589280,0.5716952,0.4476985,0.8360180,0.2610558,0.8630160,0.4385287,0.6411060,0.1169539,0.4707594,0.3509760,0.3068691,0.3779774,0.8772589,0.5668443,0.0598228,0.7875333,0.4180508,0.4319729,0.1580781,0.5438915,0.2458478,0.5945968,0.2490090,0.5052123,0.6279710,0.1031369,0.9989841,0.0020953,0.6766287,0.7112450,0.2771275,0.1505901,0.7740212,0.1358057,0.4455269,0.6355260,0.2775955,0.1050188,0.3467489,0.8886799,0.7168638,0.5358403,0.7301541,0.3327784,0.3495296,0.3199382,0.8838921,0.6424904,0.2263810,0.2749181,0.4403814,0.1892403,0.2308913,0.2584076
2.2613065,0.1058805,0.0199998,0.3601822,0.9342947,0.9377726,0.6101578,0.4428143,0.1671189,0.4214770,0.4665028,0.3985440,0.1176710,0.7166182,0.6008817,0.7834925,0.5537882,0.3585188,0.5389741,0.5883946,0.4590622,0.6100815,0.6100815,0.3104899,0.4061253,0.8501368,0.5230883,0.1533614,0.5253622,0.4185055,0.4142362,0.7137653,0.8323515,0.6725051,0.7099739,0.3229599,0.4538707,0.5381591,0.7905100,0.5214830,0.4459832,0.8724568,0.7701321,0.0883321,0.6223915,0.1420107,0.3077590,0.3012327,0.3916667,0.3536356,0.2245470,0.0759962,0.0966077,0.5754304,0.0910708,0.8125153,0.8120903,0.4713945,0.5892304,0.4629286,0.8385069,0.2848643,0.8716587,0.4512957,0.6709484,0.1235499,0.4848367,0.3639738,0.3236146,0.3911846,0.8939049,0.5758325,0.0655832,0.8031056,0.4331626,0.4424850,0.1768220,0.5622307,0.2549943,0.6101781,0.2570565,0.5197823,0.6475634,0.1094176,0.9990326,0.0023502,0.6905881,0.7419402,0.2878007,0.1600280,0.7857010,0.1419355,0.4544437,0.6482884,0.2892642,0.1099979,0.3526567,0.9227769,0.7345643,0.5513724,0.7392819,0.3500751,0.3587905,0.3268823,0.8948400,0.6592260,0.2348691,0.2824252,0.4552169,0.1997750,0.2433981,0.2687134
2.3115578,0.1130974,0.0212097,0.3773670,0.9382211,0.9430454,0.6299385,0.4647033,0.1732417,0.4317226,0.4795487,0.4129748,0.1228211,0.7292478,0.6085747,0.8028705,0.5721888,0.3631966,0.5551847,0.6042157,0.4746836,0.6135834,0.6135834,0.3233695,0.4164811,0.8538148,0.5288390,0.1587527,0.5415430,0.4334286,0.4300606,0.7319222,0.8356664,0.6877692,0.7271059,0.3334798,0.4613546,0.5586636,0.8045596,0.5371971,0.4752436,0.8764951,0.7761468,0.0931758,0.6319110,0.1509861,0.3173228,0.3215627,0.4027086,0.3615399,0.2343905,0.0792941,0.1053461,0.5853039,0.0941635,0.8259489,0.8226113,0.4862512,0.6067212,0.4800158,0.8406092,0.3087856,0.8803057,0.4610093,0.7028635,0.1301781,0.4995412,0.3776420,0.3421653,0.4032201,0.9092469,0.5850439,0.0709618,0.8163148,0.4483203,0.4529749,0.1961638,0.5798757,0.2646717,0.6232566,0.2660587,0.5355053,0.6659216,0.1152613,0.9991676,0.0026696,0.7049146,0.7691307,0.2982427,0.1695931,0.7957006,0.1487397,0.4632771,0.6645182,0.3033220,0.1153412,0.3598106,0.9537684,0.7515298,0.5661443,0.7498222,0.3692275,0.3716376,0.3342199,0.9063279,0.6750313,0.2446907,0.2899030,0.4663491,0.2126082,0.2548700,0.2784367
2.3618090,0.1201612,0.0224709,0.3955710,0.9416841,0.9479416,0.6498783,0.4882417,0.1775557,0.4410892,0.4933018,0.4279786,0.1279067,0.7424549,0.6177399,0.8225048,0.5903443,0.3688694,0.5722094,0.6211803,0.4889425,0.6170425,0.6170425,0.3366053,0.4282102,0.8568074,0.5341787,0.1640263,0.5575195,0.4509272,0.4460323,0.7514039,0.8394484,0.7028994,0.7453566,0.3436986,0.4699617,0.5800709,0.8168017,0.5541748,0.5014399,0.8798505,0.7824372,0.0996825,0.6423994,0.1604938,0.3284649,0.3432207,0.4160294,0.3694086,0.2457664,0.0829013,0.1155965,0.5985641,0.0976264,0.8359618,0.8321166,0.5011131,0.6252377,0.4975241,0.8435210,0.3340340,0.8885453,0.4652059,0.7376953,0.1378632,0.5145256,0.3916534,0.3591270,0.4157356,0.9202310,0.5950618,0.0754609,0.8287173,0.4662889,0.4630651,0.2181253,0.5979718,0.2732714,0.6358341,0.2729097,0.5518162,0.6834498,0.1223789,0.9992820,0.0029445,0.7207725,0.7897539,0.3086257,0.1803447,0.8075414,0.1555451,0.4723245,0.6776678,0.3194172,0.1210189,0.3675226,0.9716055,0.7677981,0.5819782,0.7607728,0.3890622,0.3834899,0.3411054,0.9168953,0.6897523,0.2549402,0.2975185,0.4812968,0.2268300,0.2668061,0.2870045
2.4120603,0.1252682,0.0238180,0.4142950,0.9452445,0.9523092,0.6679270,0.5126862,0.1841994,0.4507086,0.5064503,0.4420205,0.1335703,0.7569223,0.6275599,0.8415975,0.6097448,0.3749709,0.5880449,0.6369996,0.5041254,0.6202551,0.6202551,0.3511040,0.4392219,0.8593902,0.5406354,0.1703915,0.5727250,0.4705259,0.4616341,0.7697478,0.8434907,0.7192992,0.7613219,0.3540985,0.4795895,0.6018835,0.8288132,0.5729327,0.5270675,0.8833683,0.7889979,0.1068246,0.6523861,0.1715056,0.3395532,0.3682905,0.4274410,0.3787399,0.2559937,0.0901944,0.1270158,0.6143926,0.1004345,0.8483959,0.8427493,0.5161252,0.6477412,0.5145590,0.8477179,0.3629265,0.8959108,0.4708721,0.7764350,0.1466604,0.5294105,0.4067584,0.3770771,0.4278761,0.9298263,0.6058702,0.0801948,0.8401363,0.4847444,0.4734854,0.2408123,0.6150722,0.2843577,0.6507274,0.2796122,0.5670315,0.7010161,0.1305693,0.9994230,0.0032146,0.7371315,0.8102170,0.3206338,0.1915937,0.8201036,0.1631035,0.4820662,0.6915185,0.3358968,0.1268299,0.3755584,0.9769340,0.7841094,0.5988530,0.7721804,0.4128019,0.3968131,0.3482380,0.9276270,0.7057567,0.2666250,0.3056745,0.4878553,0.2406746,0.2787714,0.2966474
2.4623116,0.1282306,0.0253434,0.4351070,0.9489189,0.9560160,0.6855987,0.5363987,0.1917263,0.4601870,0.5199171,0.4584613,0.1401280,0.7686473,0.6385744,0.8585151,0.6294050,0.3818400,0.6033735,0.6527965,0.5194287,0.6234746,0.6234746,0.3664291,0.4510751,0.8626599,0.5456046,0.1763273,0.5881050,0.4890899,0.4772548,0.7871620,0.8484494,0.7359728,0.7755318,0.3643789,0.4882560,0.6261417,0.8401665,0.5903562,0.5489772,0.8871566,0.7955564,0.1147201,0.6627081,0.1842647,0.3505083,0.3966515,0.4408788,0.3875093,0.2670790,0.0955154,0.1383467,0.6324447,0.1037341,0.8614713,0.8530018,0.5309801,0.6699950,0.5322647,0.8524144,0.3946554,0.9028679,0.4884340,0.8185728,0.1577500,0.5449344,0.4221451,0.3951082,0.4419123,0.9380772,0.6164679,0.0854303,0.8518008,0.5040570,0.4839994,0.2671620,0.6340476,0.2969762,0.6640961,0.2864682,0.5828329,0.7203877,0.1394682,0.9995799,0.0035149,0.7519786,0.8270845,0.3321592,0.2030472,0.8318617,0.1708044,0.4916449,0.7062531,0.3515110,0.1336940,0.3856457,0.9804449,0.8010565,0.6153074,0.7842743,0.4356000,0.4097559,0.3556652,0.9395974,0.7235319,0.2791014,0.3138625,0.4976136,0.2558723,0.2918721,0.3058968
2.5125628,0.1417876,0.0274384,0.4541302,0.9523442,0.9589517,0.7043944,0.5626542,0.1980951,0.4705761,0.5349743,0.4753365,0.1469322,0.7841301,0.6524270,0.8707284,0.6497054,0.3889203,0.6191314,0.6683917,0.5353806,0.6266174,0.6266174,0.3833863,0.4646437,0.8656854,0.5509319,0.1828659,0.6043921,0.5103552,0.4931443,0.8056898,0.8524469,0.7513150,0.7903466,0.3749006,0.4979497,0.6497005,0.8509841,0.6097894,0.5743061,0.8906812,0.8020513,0.1229027,0.6740920,0.1973832,0.3625613,0.4274065,0.4547333,0.3958708,0.2782135,0.1004346,0.1505914,0.6484521,0.1070861,0.8765688,0.8621356,0.5468760,0.6916220,0.5517306,0.8561891,0.4289893,0.9099076,0.5402532,0.8576966,0.1706403,0.5603498,0.4382024,0.4137958,0.4594200,0.9457647,0.6269303,0.0908544,0.8618822,0.5231599,0.4945992,0.2968459,0.6548538,0.3140028,0.6790143,0.2934834,0.5998024,0.7417231,0.1483095,0.9996791,0.0038736,0.7661083,0.8431169,0.3440086,0.2147530,0.8399574,0.1789544,0.5031327,0.7186800,0.3672972,0.1417128,0.3985236,0.9820503,0.8166100,0.6339298,0.7955774,0.4589424,0.4246677,0.3633398,0.9491991,0.7371448,0.2915084,0.3221444,0.5110378,0.2723756,0.3057944,0.3153738
2.5628141,0.1465140,0.0292385,0.4773375,0.9555895,0.9614478,0.7247651,0.5866064,0.2042724,0.4812370,0.5511871,0.4907992,0.1543440,0.7997625,0.6678045,0.8817072,0.6707451,0.3972148,0.6347035,0.6832929,0.5527603,0.6299639,0.6299639,0.4007517,0.4754955,0.8675885,0.5558107,0.1888232,0.6198548,0.5313473,0.5123883,0.8247789,0.8570696,0.7664003,0.8035768,0.3880226,0.5071852,0.6740481,0.8618438,0.6310901,0.5987369,0.8937733,0.8084449,0.1321599,0.6846585,0.2113217,0.3749849,0.4612647,0.4717774,0.4054837,0.2894844,0.1068145,0.1638241,0.6643058,0.1105253,0.8930100,0.8698954,0.5624360,0.7105869,0.5705450,0.8601166,0.4676683,0.9168305,0.5847737,0.8938036,0.1862277,0.5764338,0.4550288,0.4323673,0.4825812,0.9523850,0.6372989,0.0966539,0.8720962,0.5440477,0.5053034,0.3279102,0.6792499,0.3322864,0.6976711,0.3003255,0.6177539,0.7642211,0.1613877,0.9996997,0.0043916,0.7822544,0.8621136,0.3565538,0.2271257,0.8507731,0.1884759,0.5165113,0.7321655,0.3838892,0.1511493,0.4134047,0.9841361,0.8333089,0.6545501,0.8079908,0.4828234,0.4435607,0.3712201,0.9563793,0.7504025,0.3042682,0.3314187,0.5273389,0.2898986,0.3199539,0.3252743
2.6130653,0.1519551,0.0309945,0.5061047,0.9581624,0.9636022,0.7464963,0.6099731,0.2105120,0.4927646,0.5665640,0.5080693,0.1617901,0.8154046,0.6844166,0.8917068,0.6924081,0.4049652,0.6512496,0.6975059,0.5716201,0.6331601,0.6331601,0.4192463,0.4871328,0.8706654,0.5589175,0.1949046,0.6351991,0.5526225,0.5334907,0.8409463,0.8630617,0.7826627,0.8165369,0.4027832,0.5146954,0.6978106,0.8734828,0.6517982,0.6218932,0.8969260,0.8148090,0.1453988,0.6951891,0.2270620,0.3897254,0.4957770,0.4884580,0.4146387,0.3011824,0.1113732,0.1794612,0.6795473,0.1144288,0.9058777,0.8774056,0.5775917,0.7291636,0.5892863,0.8641027,0.5106351,0.9232559,0.6484110,0.9245633,0.2069286,0.5914171,0.4715627,0.4527132,0.5094573,0.9585506,0.6481822,0.1033379,0.8833614,0.5651910,0.5178060,0.3606109,0.7069527,0.3488111,0.7124992,0.3073341,0.6359929,0.7841495,0.1793569,0.9997739,0.0050999,0.7975109,0.8782162,0.3696268,0.2404012,0.8607643,0.1978532,0.5276605,0.7460027,0.4009172,0.1626088,0.4324648,0.9857403,0.8495321,0.6772290,0.8205880,0.5073315,0.4652071,0.3789373,0.9627643,0.7636543,0.3172266,0.3405767,0.5409748,0.3093336,0.3351958,0.3349221
2.6633166,0.1674204,0.0339798,0.5334141,0.9603639,0.9654917,0.7687087,0.6324293,0.2205194,0.5062534,0.5810195,0.5257842,0.1695364,0.8289839,0.7041516,0.9014016,0.7137269,0.4134355,0.6693470,0.7133661,0.5915040,0.6359074,0.6359074,0.4385438,0.4975415,0.8732666,0.5621106,0.2021223,0.6518640,0.5781283,0.5546914,0.8555531,0.8685386,0.7994132,0.8286784,0.4181404,0.5245435,0.7211394,0.8838576,0.6749266,0.6405185,0.9002488,0.8210700,0.1621921,0.7009019,0.2459710,0.4066755,0.5261333,0.5086716,0.4239012,0.3143551,0.1190175,0.1967723,0.7018184,0.1184493,0.9177805,0.8845654,0.5908935,0.7519209,0.6080319,0.8677679,0.5594347,0.9294647,0.6614069,0.9495947,0.2306598,0.6060437,0.4865083,0.4739150,0.5324805,0.9644208,0.6592469,0.1111477,0.8939620,0.5892365,0.5311236,0.3971569,0.7426004,0.3732494,0.7275275,0.3140539,0.6569831,0.8009825,0.1997090,0.9998139,0.0060215,0.8125974,0.8933702,0.3827320,0.2541976,0.8717278,0.2088390,0.5394163,0.7604155,0.4196833,0.1746552,0.4557145,0.9876216,0.8663568,0.7008006,0.8369394,0.5318128,0.4887378,0.3885070,0.9677643,0.7810964,0.3303303,0.3502905,0.5591494,0.3355195,0.3511033,0.3437140
2.7135678,0.1740407,0.0367530,0.5619169,0.9623486,0.9673852,0.7932438,0.6555881,0.2296668,0.5204453,0.5939258,0.5441029,0.1782635,0.8448464,0.7288463,0.9105075,0.7354173,0.4218079,0.6886154,0.7282206,0.6111275,0.6383270,0.6383270,0.4596610,0.5082225,0.8756593,0.5655953,0.2096599,0.6683049,0.6099133,0.5780980,0.8681435,0.8748277,0.8150039,0.8420400,0.4340144,0.5346982,0.7430069,0.8951864,0.6990807,0.6676862,0.9029597,0.8278491,0.1829631,0.7095683,0.2677807,0.4237911,0.5600856,0.5319087,0.4339174,0.3283567,0.1270713,0.2155996,0.7180691,0.1227517,0.9261458,0.8907962,0.6038255,0.7781812,0.6271968,0.8717077,0.6085845,0.9361094,0.6753955,0.9658955,0.2558131,0.6206047,0.5023163,0.4971684,0.5557162,0.9690565,0.6706469,0.1210499,0.9028042,0.6142232,0.5465772,0.4372272,0.7690100,0.4013317,0.7458503,0.3208703,0.6757954,0.8177572,0.2286385,0.9998856,0.0069535,0.8270368,0.9061027,0.3960127,0.2697451,0.8808785,0.2216379,0.5547367,0.7736852,0.4409723,0.1872642,0.4849427,0.9887417,0.8825420,0.7262892,0.8571249,0.5580949,0.5211170,0.3986257,0.9716701,0.7973461,0.3432435,0.3612184,0.5825292,0.3616876,0.3668546,0.3513416
2.7638191,0.1828120,0.0402243,0.5941755,0.9641206,0.9691267,0.8183555,0.6810916,0.2415598,0.5356005,0.6066250,0.5619179,0.1873803,0.8636495,0.7517941,0.9190795,0.7573944,0.4304064,0.7082194,0.7467781,0.6310502,0.6406871,0.6406871,0.4810411,0.5215747,0.8782676,0.5701480,0.2183586,0.6852594,0.6443279,0.5998474,0.8790894,0.8826502,0.8296955,0.8550961,0.4500500,0.5445057,0.7646257,0.9059224,0.7238606,0.6937891,0.9060367,0.8353578,0.2075110,0.7169672,0.2943054,0.4416513,0.5950801,0.5608082,0.4445672,0.3422225,0.1353505,0.2393781,0.7316626,0.1274789,0.9319120,0.8968274,0.6168528,0.8055679,0.6493266,0.8761811,0.6515536,0.9421865,0.7149635,0.9767006,0.2867142,0.6338783,0.5192751,0.5215833,0.5823780,0.9732858,0.6829443,0.1372896,0.9117404,0.6416577,0.5627108,0.4738855,0.7853943,0.4371635,0.7660721,0.3290425,0.6943514,0.8348208,0.2568362,0.9999036,0.0081999,0.8400233,0.9168811,0.4087459,0.2863778,0.8900867,0.2373024,0.5716132,0.7879503,0.4640725,0.2013902,0.5134929,0.9905541,0.8971780,0.7587814,0.8828372,0.5873415,0.5562830,0.4096309,0.9746482,0.8105307,0.3560168,0.3725408,0.6012802,0.3880360,0.3857420,0.3600797
2.8140704,0.1986004,0.0437136,0.6299455,0.9658657,0.9707507,0.8416589,0.7153756,0.2514997,0.5520675,0.6196869,0.5792950,0.1978730,0.8821271,0.7784027,0.9274191,0.7793192,0.4398906,0.7290242,0.7666002,0.6513470,0.6433654,0.6433654,0.5028495,0.5370597,0.8816741,0.5728583,0.2288478,0.7019403,0.6816890,0.6192133,0.8888234,0.8892636,0.8436299,0.8690878,0.4684543,0.5562576,0.7862362,0.9159093,0.7524759,0.7151011,0.9088630,0.8432375,0.2406426,0.7276843,0.3257435,0.4634520,0.6256767,0.5943111,0.4575115,0.3580596,0.1447005,0.2632355,0.7531933,0.1329261,0.9370367,0.9030119,0.6330180,0.8328699,0.6713042,0.8800630,0.6896875,0.9481046,0.7553762,0.9817289,0.3149577,0.6468062,0.5371950,0.5455341,0.6149220,0.9773617,0.6960858,0.1621066,0.9186607,0.6744264,0.5813959,0.5061515,0.8002058,0.4773404,0.7876740,0.3384021,0.7130600,0.8530626,0.2863150,0.9999565,0.0096824,0.8523705,0.9269961,0.4225900,0.3056884,0.8992741,0.2571903,0.5905823,0.8064296,0.4892521,0.2163409,0.5424615,0.9916004,0.9111428,0.7916936,0.9112868,0.6161213,0.5950837,0.4219108,0.9780574,0.8240958,0.3692327,0.3845991,0.6187776,0.4139694,0.4080810,0.3715409
2.8643216,0.2055325,0.0485866,0.6650991,0.9675670,0.9720380,0.8697911,0.7463943,0.2649579,0.5685226,0.6329672,0.5960894,0.2098366,0.9050883,0.8101561,0.9352561,0.8006845,0.4498738,0.7511342,0.7851557,0.6733535,0.6462178,0.6462178,0.5291589,0.5579215,0.8849529,0.5774259,0.2452787,0.7210123,0.7174532,0.6373553,0.9014947,0.8944252,0.8575224,0.8821175,0.4886536,0.5698532,0.8089482,0.9260584,0.7861450,0.7350300,0.9118733,0.8521005,0.2894792,0.7412808,0.3607993,0.4866514,0.6571051,0.6348104,0.4693817,0.3752257,0.1601543,0.2867682,0.7687506,0.1382905,0.9426064,0.9088166,0.6489463,0.8589871,0.6968691,0.8847946,0.7221395,0.9540625,0.8711758,0.9855317,0.3400067,0.6585934,0.5570768,0.5734747,0.6501090,0.9807625,0.7122027,0.1935472,0.9250814,0.7132985,0.6020849,0.5383491,0.8163314,0.5218404,0.8101396,0.3477311,0.7342829,0.8688812,0.3256768,0.9999565,0.0127718,0.8663777,0.9359941,0.4364004,0.3264429,0.9078997,0.2759102,0.6120288,0.8247871,0.5181980,0.2336293,0.5698698,0.9924784,0.9234176,0.8187038,0.9379779,0.6456858,0.6400237,0.4347165,0.9815213,0.8378923,0.3837864,0.3978228,0.6303691,0.4423622,0.4353650,0.3834207
2.9145729,0.2251280,0.0545086,0.7064249,0.9693030,0.9733619,0.8898800,0.7798375,0.2804048,0.5854775,0.6450486,0.6137236,0.2244942,0.9280576,0.8463478,0.9425863,0.8227221,0.4607256,0.7712962,0.8021297,0.6952643,0.6497905,0.6497905,0.5600069,0.5814364,0.8884141,0.5825657,0.2656463,0.7400260,0.7470214,0.6542363,0.9165673,0.8995961,0.8707904,0.8945931,0.5119643,0.5839814,0.8319844,0.9380102,0.8203206,0.7565523,0.9148980,0.8616267,0.3591284,0.7552837,0.3983620,0.5105336,0.6897136,0.6786349,0.4814058,0.3954427,0.1751280,0.3109274,0.7933175,0.1446353,0.9474686,0.9143474,0.6659810,0.8852433,0.7239920,0.8897642,0.7554998,0.9589120,0.9421233,0.9894547,0.3681574,0.6706391,0.5792118,0.6009046,0.6887026,0.9837797,0.7295713,0.2291145,0.9329091,0.7452002,0.6262357,0.5753051,0.8326581,0.5692290,0.8380201,0.3592061,0.7552739,0.8842378,0.3607242,0.9999743,0.0172116,0.8823451,0.9445948,0.4516518,0.3518756,0.9173136,0.2948439,0.6382490,0.8589031,0.5527865,0.2514826,0.5950770,0.9929947,0.9343270,0.8406278,0.9596986,0.6776753,0.6876662,0.4493630,0.9847876,0.8546634,0.4035802,0.4129930,0.6495169,0.4704298,0.4702239,0.3957245
2.9648241,0.2396665,0.0612712,0.7452169,0.9713074,0.9747408,0.9056675,0.8137875,0.3003739,0.6021798,0.6569048,0.6325034,0.2401245,0.9449402,0.8820745,0.9496960,0.8442832,0.4725483,0.7930451,0.8227701,0.7167111,0.6539714,0.6539714,0.5962303,0.6086718,0.8915024,0.5900466,0.2900496,0.7603975,0.7722545,0.6708698,0.9287967,0.9055580,0.8831685,0.9078042,0.5390733,0.6018376,0.8558753,0.9488210,0.8489611,0.7756514,0.9187773,0.8724036,0.4258817,0.7720011,0.4442453,0.5377027,0.7257653,0.7149043,0.4967583,0.4178737,0.1924049,0.3359231,0.8227839,0.1525759,0.9515449,0.9200531,0.6842482,0.9098355,0.7535972,0.8951295,0.7971383,0.9634078,0.9779422,0.9925823,0.3997686,0.6866457,0.6042489,0.6316916,0.7283400,0.9863726,0.7495527,0.2628905,0.9408938,0.7743784,0.6567652,0.6172172,0.8504185,0.6160736,0.8726325,0.3738457,0.7776191,0.8991670,0.4021377,0.9999743,0.0222183,0.8982326,0.9526960,0.4696857,0.3796762,0.9264707,0.3171841,0.6672609,0.8890044,0.5912643,0.2738277,0.6182993,0.9938256,0.9433682,0.8620919,0.9697041,0.7139200,0.7258288,0.4700016,0.9876067,0.8712545,0.4300242,0.4299106,0.6701065,0.4988824,0.5181583,0.4077129
3.0150754,0.2680287,0.0700043,0.7871954,0.9734231,0.9761221,0.9198236,0.8458001,0.3222851,0.6190043,0.6706529,0.6489564,0.2592567,0.9602876,0.9133652,0.9565662,0.8653188,0.4848510,0.8151752,0.8427253,0.7403024,0.6587162,0.6587162,0.6363735,0.6446770,0.8954725,0.5968719,0.3200658,0.7828180,0.7999030,0.6871599,0.9391012,0.9133822,0.8947256,0.9239621,0.5646578,0.6208800,0.8820450,0.9573180,0.8743426,0.7945888,0.9236459,0.8840572,0.4917649,0.7894667,0.4961518,0.5725796,0.7646712,0.7511485,0.5180744,0.4453000,0.2132619,0.3642572,0.8547257,0.1623343,0.9550988,0.9274050,0.7026309,0.9328800,0.7868158,0.9017147,0.8368022,0.9676138,0.9962192,0.9939650,0.4293066,0.7028995,0.6327485,0.6675841,0.7602347,0.9884700,0.7741353,0.3022582,0.9479742,0.8161106,0.6927080,0.6626177,0.8703146,0.6681064,0.9000532,0.3939768,0.8002300,0.9177295,0.4443726,0.9999743,0.0269925,0.9131580,0.9599573,0.4873916,0.4116364,0.9356091,0.3426271,0.7027584,0.9219717,0.6474057,0.3026649,0.6380643,0.9943222,0.9508347,0.8836050,0.9763088,0.7586965,0.7719739,0.4965556,0.9891507,0.8874683,0.4617458,0.4477239,0.6994922,0.5272598,0.5780978,0.4202080
3.0653266,0.3097052,0.0804818,0.8264565,0.9755953,0.9770839,0.9336153,0.8764076,0.3475584,0.6376844,0.6864560,0.6670584,0.2806479,0.9722050,0.9377250,0.9626554,0.8842927,0.5003312,0.8370181,0.8640399,0.7699523,0.6655461,0.6655461,0.6749103,0.6861361,0.8991868,0.6063596,0.3550010,0.8098373,0.8282212,0.7039575,0.9487179,0.9202687,0.9055257,0.9368081,0.5971142,0.6410183,0.9066020,0.9638142,0.8985920,0.8309589,0.9306721,0.8970207,0.5590680,0.8108210,0.5637657,0.6086041,0.8053984,0.7873919,0.5436149,0.4787055,0.2429574,0.3966232,0.8868678,0.1739957,0.9574033,0.9346257,0.7209918,0.9516591,0.8171186,0.9140458,0.8738725,0.9712138,0.9999915,0.9950486,0.4615433,0.7199860,0.6666940,0.7072041,0.7927102,0.9902342,0.8142148,0.3495643,0.9541057,0.8677359,0.7299791,0.7063653,0.8933515,0.7256615,0.9227089,0.4164724,0.8315346,0.9314842,0.4911704,0.9999867,0.0318856,0.9297388,0.9662670,0.5106061,0.4494276,0.9433416,0.3782937,0.7333915,0.9491805,0.7251581,0.3347125,0.6541090,0.9945965,0.9574452,0.9061045,0.9816718,0.8040056,0.8130009,0.5215987,0.9900318,0.9060535,0.5050684,0.4702992,0.7389393,0.5572959,0.6445073,0.4362171
3.1155779,0.3589255,0.0952199,0.8584320,0.9778247,0.9781573,0.9450645,0.9048805,0.3974718,0.6593682,0.7149728,0.6922740,0.3055637,0.9802816,0.9546927,0.9694019,0.9008727,0.5184709,0.8595219,0.8831915,0.8080892,0.6787967,0.6787967,0.7209918,0.7308628,0.9047593,0.6180994,0.4098141,0.8373324,0.8610164,0.7244047,0.9597859,0.9267213,0.9171913,0.9514172,0.6410261,0.6726527,0.9263474,0.9690602,0.9202684,0.8546374,0.9428931,0.9107449,0.6337484,0.8382627,0.6351140,0.6604705,0.8387721,0.8274493,0.5801360,0.5173731,0.3000289,0.4487239,0.9165392,0.1875658,0.9598541,0.9429459,0.7482863,0.9638473,0.8472739,0.9384066,0.9016926,0.9745537,0.9999915,0.9963417,0.5056427,0.7397748,0.7044926,0.7597769,0.8247073,0.9917673,0.8636903,0.4209122,0.9607182,0.9003610,0.7675807,0.7561998,0.9221417,0.8057041,0.9466868,0.4427308,0.8608006,0.9443574,0.5510405,0.9999867,0.0365919,0.9457134,0.9725413,0.5388204,0.4978466,0.9512734,0.4197951,0.7625526,0.9635294,0.7971233,0.3832411,0.6671819,0.9951600,0.9631035,0.9288055,0.9853924,0.8530951,0.8478189,0.5553862,0.9914917,0.9318530,0.5546111,0.4997436,0.7896055,0.5940605,0.7188172,0.4580518
3.1658291,0.4175855,0.1196188,0.8846303,0.9801554,0.9792346,0.9563862,0.9359223,0.5018597,0.6842463,0.7502064,0.7286560,0.3401489,0.9858374,0.9681962,0.9755813,0.9161631,0.5435011,0.8847605,0.9023707,0.8563806,0.7020064,0.7020064,0.7804876,0.7833664,0.9155860,0.6280369,0.5380980,0.8697507,0.9013729,0.7481490,0.9686302,0.9322824,0.9287329,0.9620161,0.6969911,0.6983492,0.9402685,0.9741669,0.9411304,0.8974609,0.9692919,0.9259245,0.7186459,0.8709764,0.7461893,0.7281805,0.8688702,0.8781543,0.6365122,0.5632531,0.3985135,0.5165578,0.9648535,0.2069453,0.9628236,0.9518672,0.7848555,0.9723412,0.8770816,0.9765715,0.9277381,0.9778472,0.9999915,0.9973066,0.5728129,0.7810063,0.7465331,0.8091946,0.8611506,0.9929679,0.9087023,0.5220701,0.9658533,0.9295015,0.8263165,0.8167160,0.9447367,0.8969581,0.9657918,0.4844832,0.8982782,0.9561199,0.6465724,0.9999867,0.0452959,0.9604827,0.9778015,0.5723258,0.5602296,0.9609089,0.4718002,0.7983831,0.9703514,0.8439889,0.5514075,0.6761524,0.9955712,0.9678163,0.9494898,0.9881454,0.8960782,0.8930798,0.5991250,0.9929738,0.9560432,0.5986531,0.5441756,0.8684598,0.6362990,0.8149698,0.4935781
3.2160804,0.5163802,0.1598451,0.9088348,0.9824432,0.9802378,0.9648984,0.9556068,0.7549608,0.7197094,0.8393723,0.8170148,0.3964711,0.9897273,0.9789256,0.9802523,0.9309641,0.5852759,0.9187297,0.9243269,0.9006955,0.7524400,0.7524400,0.8603266,0.8386657,0.9546020,0.6406855,0.6089413,0.9077119,0.9394867,0.7966407,0.9802892,0.9422068,0.9465642,0.9695737,0.7851646,0.7366188,0.9516599,0.9788163,0.9610888,0.9459430,0.9856508,0.9419899,0.8448855,0.9168710,0.8851588,0.8075380,0.8951384,0.9331263,0.7216214,0.6234528,0.5046182,0.6165548,0.9808670,0.2478401,0.9657241,0.9617365,0.8291425,0.9778615,0.9112571,0.9817184,0.9546329,0.9807699,0.9999937,0.9979062,0.6799592,0.8287214,0.8032930,0.8627495,0.9177833,0.9938505,0.9454591,0.6816932,0.9709345,0.9575680,0.8909272,0.8903090,0.9611587,0.9621556,0.9830966,0.5553391,0.9467802,0.9650431,0.7995039,0.9999867,0.0693525,0.9716064,0.9819424,0.6090787,0.6558074,0.9754769,0.5425599,0.8416159,0.9765681,0.8656830,0.6649149,0.6848341,0.9958189,0.9719093,0.9634014,0.9900838,0.9269992,0.9286490,0.6710424,0.9938213,0.9677979,0.6632361,0.6636889,0.9272901,0.6791017,0.9337938,0.5870257
3.2663317,0.9724184,0.9579151,0.9572559,0.9847014,0.9812073,0.9717427,0.9637832,0.9946129,0.9624683,0.9778801,0.9736806,0.9526744,0.9921835,0.9857865,0.9842616,0.9432565,0.9721849,0.9502096,0.9491183,0.9525623,0.9669370,0.9669370,0.9699918,0.9630501,0.9886079,0.9892657,0.9905443,0.9567581,0.9686012,0.9679426,0.9896936,0.9901638,0.9728956,0.9763761,0.9662336,0.9822095,0.9601935,0.9826310,0.9787163,0.9869653,0.9910688,0.9533694,0.9343938,0.9720060,0.9830454,0.9548103,0.9444037,0.9710698,0.9540380,0.9162296,0.9796089,0.9665018,1.0000000,0.9718514,0.9690539,0.9712849,0.9802547,0.9825148,0.9425439,0.9844138,0.9698000,0.9833140,0.9999937,0.9987324,0.9723591,0.9753511,0.9382031,0.9366911,0.9793711,0.9946365,0.9691664,0.9879146,0.9748169,0.9748024,0.9638088,0.9406170,0.9743347,0.9871216,0.9898743,0.9346811,0.9780062,0.9714224,0.9255935,1.0000000,0.9867239,0.9815905,0.9854372,0.9397903,0.9286092,0.9859245,0.9224924,0.9037517,0.9808224,0.9645384,0.9839583,0.9877313,0.9963166,0.9757832,0.9715940,0.9924862,0.9553295,0.9627271,0.9498378,0.9948519,0.9794611,0.9689254,0.9606683,0.9896685,0.9603921,0.9748290,0.9928761
3.3165829,0.9920913,0.9889825,0.9689856,0.9867499,0.9820571,0.9764507,0.9703620,0.9971024,0.9885637,0.9882338,0.9863765,0.9863743,0.9935996,0.9901369,0.9872959,0.9522684,0.9857681,0.9632325,0.9633936,0.9702956,0.9872358,0.9872358,0.9829537,0.9834746,0.9924945,0.9962855,0.9972743,0.9695190,0.9783385,0.9815902,0.9923876,0.9948409,0.9809733,0.9818598,0.9828518,0.9930086,0.9668522,0.9861032,0.9854279,0.9942115,0.9931512,0.9612061,0.9591766,0.9857163,0.9933920,0.9805139,0.9652272,0.9876709,0.9781767,0.9610853,0.9893553,0.9896098,1.0000000,0.9902740,0.9718681,0.9777650,0.9937728,0.9863854,0.9568745,0.9863164,0.9776332,0.9857773,0.9999937,0.9989802,0.9906949,0.9841264,0.9586876,0.9539647,0.9924523,0.9952708,0.9806017,0.9920393,0.9783826,0.9811576,0.9765839,0.9582216,0.9805799,0.9952438,0.9932052,0.9723362,0.9878115,0.9766976,0.9610322,1.0000000,0.9976470,0.9874016,0.9876363,0.9659222,0.9697422,0.9913392,0.9612943,0.9377995,0.9843701,0.9816547,0.9913311,0.9943351,0.9967596,0.9788184,0.9767968,0.9939675,0.9695203,0.9798224,0.9678996,0.9949263,0.9840316,0.9864616,0.9781593,0.9977442,0.9836251,0.9832969,0.9985753
3.3668342,0.9960669,0.9931637,0.9764139,0.9887289,0.9829214,0.9798658,0.9750234,0.9989166,0.9936175,0.9906984,0.9898283,0.9905479,0.9947685,0.9933522,0.9898137,0.9594131,0.9909362,0.9702048,0.9720613,0.9781056,0.9906013,0.9906013,0.9875758,0.9906154,0.9952420,0.9965908,0.9980311,0.9752894,0.9826754,0.9858697,0.9940803,0.9959932,0.9840918,0.9869168,0.9873129,0.9946103,0.9728571,0.9894408,0.9876112,0.9956897,0.9945275,0.9665979,0.9698303,0.9900057,0.9956282,0.9857896,0.9738129,0.9937833,0.9829446,0.9715368,0.9903717,0.9921925,1.0000000,0.9936028,0.9741860,0.9819333,0.9961333,0.9892002,0.9662515,0.9877041,0.9815329,0.9876740,0.9999937,0.9991842,0.9937716,0.9875928,0.9669957,0.9622298,0.9952967,0.9957943,0.9862303,0.9934282,0.9820104,0.9845434,0.9815363,0.9677272,0.9849581,0.9977483,0.9944352,0.9789281,0.9912623,0.9803475,0.9747179,1.0000000,0.9983847,0.9916377,0.9893964,0.9738434,0.9785214,0.9936444,0.9714973,0.9562142,0.9874254,0.9883521,0.9935192,0.9974309,0.9972512,0.9813299,0.9801707,0.9955012,0.9776422,0.9885093,0.9717741,0.9954045,0.9868255,0.9902616,0.9832440,0.9993922,0.9886790,0.9877588,0.9993572
3.4170854,0.9981023,0.9950360,0.9805925,0.9908034,0.9837217,0.9829702,0.9794679,0.9990829,0.9958784,0.9925307,0.9919411,0.9925901,0.9958587,0.9950302,0.9919361,0.9652093,0.9928502,0.9747769,0.9792543,0.9831744,0.9927262,0.9927262,0.9899418,0.9941820,0.9970650,0.9968307,0.9984738,0.9787505,0.9854104,0.9888514,0.9948237,0.9966600,0.9863533,0.9910959,0.9899395,0.9953724,0.9781329,0.9920692,0.9892555,0.9967860,0.9953774,0.9705111,0.9764645,0.9926979,0.9973126,0.9886894,0.9790911,0.9961569,0.9868784,0.9774052,0.9911380,0.9936467,1.0000000,0.9955401,0.9757491,0.9855513,0.9972952,0.9914111,0.9728265,0.9887337,0.9840680,0.9894187,0.9999937,0.9993566,0.9951927,0.9900388,0.9724586,0.9685568,0.9967778,0.9963383,0.9897514,0.9943246,0.9851244,0.9861986,0.9847263,0.9747986,0.9877475,0.9985951,0.9955008,0.9833751,0.9930758,0.9831020,0.9831549,1.0000000,0.9987602,0.9938546,0.9909942,0.9786920,0.9837800,0.9953097,0.9771276,0.9644690,0.9897948,0.9917796,0.9951519,0.9987860,0.9977558,0.9833272,0.9831158,0.9963996,0.9834359,0.9961935,0.9743217,0.9957480,0.9890682,0.9921532,0.9862461,0.9993922,0.9917192,0.9903315,0.9996599
3.4673367,0.9987588,0.9964192,0.9837598,0.9926588,0.9842754,0.9850541,0.9828729,0.9992526,0.9970993,0.9937580,0.9934503,0.9940188,0.9966679,0.9959193,0.9932243,0.9697504,0.9947433,0.9781226,0.9837483,0.9871181,0.9941162,0.9941162,0.9918315,0.9957350,0.9976919,0.9970242,0.9990063,0.9816518,0.9876376,0.9907985,0.9955274,0.9972532,0.9882901,0.9950811,0.9920123,0.9960408,0.9819742,0.9940545,0.9905609,0.9972552,0.9958745,0.9735621,0.9817931,0.9942168,0.9983879,0.9906238,0.9828141,0.9972942,0.9895671,0.9818887,0.9920853,0.9945622,1.0000000,0.9967548,0.9780302,0.9878621,0.9984850,0.9931936,0.9772423,0.9896054,0.9861381,0.9908100,0.9999937,0.9995196,0.9960113,0.9919202,0.9765912,0.9732782,0.9977017,0.9967610,0.9922752,0.9950644,0.9871564,0.9879003,0.9876173,0.9793720,0.9897203,0.9988023,0.9962071,0.9862283,0.9943164,0.9852398,0.9888304,1.0000000,0.9990566,0.9949258,0.9923699,0.9824271,0.9867133,0.9965271,0.9810976,0.9732749,0.9917042,0.9937860,0.9959635,0.9994283,0.9980681,0.9850287,0.9858532,0.9968947,0.9868959,0.9981820,0.9767374,0.9965143,0.9904573,0.9935946,0.9886884,0.9995752,0.9935258,0.9924592,0.9997309
3.5175879,0.9990557,0.9970318,0.9866716,0.9942494,0.9851395,0.9866898,0.9858355,0.9998025,0.9976729,0.9948290,0.9945460,0.9951499,0.9971655,0.9963617,0.9942713,0.9740110,0.9959852,0.9808534,0.9866968,0.9901457,0.9950150,0.9950150,0.9931492,0.9969006,0.9983841,0.9973762,0.9992317,0.9841740,0.9891883,0.9923071,0.9958324,0.9977987,0.9898311,0.9969072,0.9936175,0.9968299,0.9851166,0.9953052,0.9912317,0.9975826,0.9963459,0.9761288,0.9847936,0.9953092,0.9992015,0.9921869,0.9855179,0.9977686,0.9912765,0.9851887,0.9928136,0.9952138,1.0000000,0.9976854,0.9799805,0.9896090,0.9990510,0.9941761,0.9806621,0.9904904,0.9877219,0.9918601,0.9999937,0.9996706,0.9965161,0.9930254,0.9796149,0.9769074,0.9982170,0.9970921,0.9940449,0.9955880,0.9892032,0.9889831,0.9897533,0.9821110,0.9911270,0.9995523,0.9970362,0.9889586,0.9953464,0.9869714,0.9920145,1.0000000,0.9992435,0.9955812,0.9932429,0.9850213,0.9890803,0.9975668,0.9839399,0.9788567,0.9938496,0.9949099,0.9964714,0.9996703,0.9984720,0.9865355,0.9881602,0.9973758,0.9890749,0.9987960,0.9791174,0.9966942,0.9919910,0.9946804,0.9902077,0.9995752,0.9948624,0.9938128,0.9997718
3.5678392,0.9993877,0.9975905,0.9887944,0.9956195,0.9857776,0.9883326,0.9878348,0.9998080,0.9981344,0.9956295,0.9954654,0.9960174,0.9977266,0.9965917,0.9949178,0.9782683,0.9971658,0.9831244,0.9888052,0.9925455,0.9958335,0.9958335,0.9940592,0.9976348,0.9988566,0.9977068,0.9994831,0.9863521,0.9904277,0.9937240,0.9963191,0.9981416,0.9910444,0.9974639,0.9948617,0.9972674,0.9876864,0.9960901,0.9921546,0.9977961,0.9968349,0.9782388,0.9869151,0.9960607,0.9995962,0.9934593,0.9878319,0.9982475,0.9928801,0.9876181,0.9935500,0.9957900,1.0000000,0.9980183,0.9822810,0.9911414,0.9993098,0.9951426,0.9834692,0.9911899,0.9892954,0.9928542,0.9999937,0.9997400,0.9969602,0.9940575,0.9821594,0.9800439,0.9985488,0.9974570,0.9952295,0.9961240,0.9910557,0.9896637,0.9912684,0.9846245,0.9923858,0.9998021,0.9976171,0.9909221,0.9959134,0.9883609,0.9935206,1.0000000,0.9993362,0.9960968,0.9941425,0.9875660,0.9908464,0.9982533,0.9862593,0.9823175,0.9955289,0.9958656,0.9970824,0.9998128,0.9990469,0.9880447,0.9899102,0.9979276,0.9906094,0.9993406,0.9816734,0.9971387,0.9928656,0.9954354,0.9915824,0.9995752,0.9955255,0.9947773,0.9997917
3.6180905,0.9997345,0.9981023,0.9905917,0.9966139,0.9863897,0.9896533,0.9898620,0.9999098,0.9984471,0.9962544,0.9960773,0.9967725,0.9982586,0.9968855,0.9955573,0.9818426,0.9982540,0.9852085,0.9902476,0.9947058,0.9965731,0.9965731,0.9950947,0.9982022,0.9990798,0.9978581,0.9996572,0.9880685,0.9915383,0.9947019,0.9965650,0.9983016,0.9921669,0.9979863,0.9958936,0.9976307,0.9898926,0.9967202,0.9929855,0.9978838,0.9972536,0.9801007,0.9886589,0.9967346,0.9999963,0.9943564,0.9899142,0.9985632,0.9941759,0.9897100,0.9944413,0.9966204,1.0000000,0.9983274,0.9849901,0.9920217,0.9994114,0.9960480,0.9858482,0.9918292,0.9906816,0.9937174,0.9999937,0.9997757,0.9972482,0.9946170,0.9842635,0.9827220,0.9987592,0.9977870,0.9963966,0.9965087,0.9925068,0.9906274,0.9924970,0.9863516,0.9933016,0.9998174,0.9980803,0.9924864,0.9963939,0.9895467,0.9942887,1.0000000,0.9993933,0.9966385,0.9949835,0.9892922,0.9923557,0.9984846,0.9883104,0.9854508,0.9967127,0.9964924,0.9975596,0.9998847,0.9991379,0.9892285,0.9916077,0.9983830,0.9919997,0.9994109,0.9838935,0.9973629,0.9932850,0.9960546,0.9926984,0.9995752,0.9960779,0.9954961,0.9998695
3.6683417,0.9999621,0.9983855,0.9923419,0.9973871,0.9869684,0.9906248,0.9911640,0.9999650,0.9985991,0.9967313,0.9966302,0.9973722,0.9987114,0.9971124,0.9960639,0.9849786,0.9991289,0.9870301,0.9914723,0.9963070,0.9970927,0.9970927,0.9957628,0.9985419,0.9992000,0.9979770,0.9997666,0.9892835,0.9922518,0.9954777,0.9968948,0.9984593,0.9932022,0.9983674,0.9968731,0.9978637,0.9913693,0.9973605,0.9937330,0.9979539,0.9975556,0.9819303,0.9902734,0.9973648,0.9999981,0.9952289,0.9914352,0.9988190,0.9951888,0.9910850,0.9955479,0.9971415,1.0000000,0.9985529,0.9864755,0.9926700,0.9995789,0.9967705,0.9876323,0.9924990,0.9920802,0.9943830,1.0000000,0.9998157,0.9974355,0.9953049,0.9858662,0.9848275,0.9989211,0.9981126,0.9972742,0.9968534,0.9936268,0.9914357,0.9934716,0.9879147,0.9941043,0.9998282,0.9981808,0.9938694,0.9967633,0.9905767,0.9949960,1.0000000,0.9994656,0.9970007,0.9955777,0.9910261,0.9933581,0.9987653,0.9897774,0.9883707,0.9975074,0.9969549,0.9979074,0.9999136,0.9994543,0.9903058,0.9927104,0.9986914,0.9932960,0.9994631,0.9859722,0.9975256,0.9940420,0.9965568,0.9935265,0.9995752,0.9968825,0.9960137,0.9998695
3.7185930,1.0000000,0.9986381,0.9933905,0.9980535,0.9875576,0.9914571,0.9926288,0.9999682,0.9987839,0.9970733,0.9970620,0.9977465,0.9991668,0.9973364,0.9966420,0.9877849,0.9994453,0.9886102,0.9925493,0.9971493,0.9976207,0.9976207,0.9962986,0.9987325,0.9994203,0.9980691,0.9997916,0.9905217,0.9928495,0.9960873,0.9971925,0.9986107,0.9939474,0.9985394,0.9974487,0.9982084,0.9926874,0.9976512,0.9945676,0.9981760,0.9977494,0.9837521,0.9917373,0.9977757,1.0000000,0.9958892,0.9927487,0.9988649,0.9959266,0.9919338,0.9961675,0.9976325,1.0000000,0.9987670,0.9882160,0.9932234,0.9996584,0.9974026,0.9892104,0.9932700,0.9932554,0.9949741,1.0000000,0.9998530,0.9976387,0.9958751,0.9873790,0.9865282,0.9990611,0.9983872,0.9978377,0.9972910,0.9946666,0.9924133,0.9942514,0.9891676,0.9948022,0.9998910,0.9982870,0.9951337,0.9971479,0.9914507,0.9963953,1.0000000,0.9995143,0.9973351,0.9960234,0.9924808,0.9942771,0.9988529,0.9909375,0.9907734,0.9979651,0.9973785,0.9982108,0.9999136,0.9995402,0.9913666,0.9937657,0.9988574,0.9942747,0.9996140,0.9877684,0.9978072,0.9944742,0.9970083,0.9942152,0.9995752,0.9973793,0.9964481,0.9998942
3.7688442,1.0000000,0.9988596,0.9945505,0.9986561,0.9881606,0.9923574,0.9935021,0.9999688,0.9988613,0.9974642,0.9974001,0.9981280,0.9993072,0.9976262,0.9971640,0.9901382,0.9995597,0.9900166,0.9934443,0.9980143,0.9979439,0.9979439,0.9967726,0.9990174,0.9994916,0.9983305,0.9998086,0.9916945,0.9934644,0.9965986,0.9976987,0.9987322,0.9946834,0.9988437,0.9977852,0.9984930,0.9939517,0.9978465,0.9948859,0.9983116,0.9978746,0.9852201,0.9928161,0.9981845,1.0000000,0.9963324,0.9938193,0.9989479,0.9964116,0.9929560,0.9963911,0.9978434,1.0000000,0.9989882,0.9894282,0.9936095,0.9997252,0.9978613,0.9907400,0.9937491,0.9942701,0.9954434,1.0000000,0.9998619,0.9978363,0.9964516,0.9886172,0.9884245,0.9992658,0.9986646,0.9983145,0.9976078,0.9956337,0.9931413,0.9950102,0.9903572,0.9954243,0.9999542,0.9983632,0.9958215,0.9974503,0.9921938,0.9971455,1.0000000,0.9995799,0.9976204,0.9964791,0.9936004,0.9950924,0.9991761,0.9919641,0.9922354,0.9986674,0.9978452,0.9984661,0.9999136,0.9996901,0.9923144,0.9944920,0.9989249,0.9951531,0.9998334,0.9893147,0.9980386,0.9952273,0.9974033,0.9950343,0.9997996,0.9976522,0.9968041,0.9998979
3.8190955,1.0000000,0.9989817,0.9954422,0.9991384,0.9886991,0.9931067,0.9941890,0.9999699,0.9989573,0.9978358,0.9977387,0.9983560,0.9997139,0.9980082,0.9976047,0.9920195,0.9996698,0.9913943,0.9944564,0.9985426,0.9982624,0.9982624,0.9970601,0.9991375,0.9997474,0.9983957,0.9998233,0.9926441,0.9940463,0.9969544,0.9981653,0.9988495,0.9952660,0.9991099,0.9980897,0.9988544,0.9948993,0.9981301,0.9953472,0.9984006,0.9980654,0.9866858,0.9935659,0.9984246,1.0000000,0.9968247,0.9948465,0.9991863,0.9968980,0.9937589,0.9969158,0.9980279,1.0000000,0.9991457,0.9909067,0.9940738,0.9997453,0.9981938,0.9919934,0.9943683,0.9950096,0.9959504,1.0000000,0.9999204,0.9980125,0.9969250,0.9897901,0.9901609,0.9994251,0.9989548,0.9985940,0.9979329,0.9961908,0.9937447,0.9955794,0.9915702,0.9959650,0.9999632,0.9984422,0.9963200,0.9977171,0.9929436,0.9972667,1.0000000,0.9996338,0.9978708,0.9969379,0.9948784,0.9958296,0.9993273,0.9926557,0.9936298,0.9990791,0.9981577,0.9987057,0.9999269,0.9996901,0.9931997,0.9951258,0.9989888,0.9959569,0.9998334,0.9906865,0.9986253,0.9956761,0.9977434,0.9955076,0.9997996,0.9979789,0.9972678,0.9999117
3.8693467,1.0000000,0.9991527,0.9961380,0.9995147,0.9894552,0.9936451,0.9949917,0.9999713,0.9990798,0.9981654,0.9979737,0.9985234,0.9998443,0.9982393,0.9979986,0.9937646,0.9996860,0.9923030,0.9952521,0.9988006,0.9985294,0.9985294,0.9974339,0.9993115,0.9997474,0.9984967,0.9998411,0.9935630,0.9945243,0.9973393,0.9983654,0.9989703,0.9958093,0.9992345,0.9983262,0.9989627,0.9956564,0.9982569,0.9956157,0.9985055,0.9982237,0.9879362,0.9943638,0.9985501,1.0000000,0.9973012,0.9955269,0.9993660,0.9972871,0.9944377,0.9973495,0.9981497,1.0000000,0.9992474,0.9925846,0.9946041,0.9997847,0.9985151,0.9930619,0.9948224,0.9957027,0.9963702,1.0000000,0.9999306,0.9981410,0.9973113,0.9908827,0.9915901,0.9995328,0.9991331,0.9988148,0.9982832,0.9967696,0.9941963,0.9960426,0.9927370,0.9964430,1.0000000,0.9985565,0.9968410,0.9979053,0.9936225,0.9978490,1.0000000,0.9997165,0.9980867,0.9972369,0.9956562,0.9964365,0.9995059,0.9934813,0.9948927,0.9991635,0.9983824,0.9988962,0.9999269,0.9996901,0.9938461,0.9956903,0.9990907,0.9965905,0.9998334,0.9918003,0.9990163,0.9959291,0.9980061,0.9960133,0.9997996,0.9982368,0.9975364,0.9999203
3.9195980,1.0000000,0.9992271,0.9966361,0.9996704,0.9901262,0.9943454,0.9954725,0.9999731,0.9991938,0.9984498,0.9982377,0.9987116,0.9998723,0.9985133,0.9982748,0.9951037,0.9997281,0.9932910,0.9960351,0.9989967,0.9987336,0.9987336,0.9976866,0.9994927,0.9997474,0.9986135,0.9998620,0.9942930,0.9952138,0.9975837,0.9984754,0.9990604,0.9961872,0.9993527,0.9984994,0.9992351,0.9964095,0.9983167,0.9961047,0.9989540,0.9984460,0.9891044,0.9949684,0.9988033,1.0000000,0.9975972,0.9961322,0.9994547,0.9975546,0.9950547,0.9977243,0.9982543,1.0000000,0.9993337,0.9929388,0.9949982,0.9998159,0.9987483,0.9939526,0.9953214,0.9962181,0.9968633,1.0000000,0.9999576,0.9983097,0.9976672,0.9917982,0.9929200,0.9995939,0.9992243,0.9989488,0.9986203,0.9972192,0.9947396,0.9965000,0.9938546,0.9968784,1.0000000,0.9986416,0.9973007,0.9981727,0.9941918,0.9984759,1.0000000,0.9997704,0.9983356,0.9976649,0.9962746,0.9970680,0.9996788,0.9940965,0.9952149,0.9994660,0.9986148,0.9990501,0.9999579,0.9996901,0.9945756,0.9962341,0.9992834,0.9970682,0.9998334,0.9928373,0.9992876,0.9963634,0.9982991,0.9964975,0.9997996,0.9984888,0.9977860,0.9999203
3.9698492,1.0000000,0.9993066,0.9970167,0.9997645,0.9906982,0.9949663,0.9959362,0.9999731,0.9993231,0.9986168,0.9984612,0.9988198,0.9998723,0.9988184,0.9985032,0.9962387,0.9997909,0.9942242,0.9966571,0.9991502,0.9988978,0.9988978,0.9979879,0.9995423,0.9997544,0.9988325,0.9998976,0.9949526,0.9958065,0.9979272,0.9985568,0.9991705,0.9965588,0.9995173,0.9986893,0.9992864,0.9970542,0.9984575,0.9963861,0.9989608,0.9985542,0.9900960,0.9957165,0.9988817,1.0000000,0.9978716,0.9966157,0.9996213,0.9977810,0.9956472,0.9985390,0.9984151,1.0000000,0.9994216,0.9939373,0.9952567,0.9998708,0.9989142,0.9947426,0.9957018,0.9966178,0.9972163,1.0000000,0.9999576,0.9984277,0.9979149,0.9926030,0.9941436,0.9996736,0.9993060,0.9990859,0.9988551,0.9975733,0.9952737,0.9968846,0.9947587,0.9972933,1.0000000,0.9986963,0.9977617,0.9983441,0.9947833,0.9987260,1.0000000,0.9998179,0.9985464,0.9979984,0.9968843,0.9975009,0.9996801,0.9947016,0.9956244,0.9995832,0.9988104,0.9991917,0.9999867,0.9997783,0.9951069,0.9965985,0.9993876,0.9974204,1.0000000,0.9936044,0.9994040,0.9966611,0.9985423,0.9968909,0.9997996,0.9986752,0.9980531,0.9999442
4.0201005,1.0000000,0.9994225,0.9974635,0.9998153,0.9911045,0.9953531,0.9963231,0.9999755,0.9993528,0.9987810,0.9986717,0.9988983,0.9998723,0.9990756,0.9987588,0.9971286,0.9998438,0.9950805,0.9973073,0.9992974,0.9991239,0.9991239,0.9983502,0.9996673,0.9997898,0.9990550,0.9999104,0.9954258,0.9963079,0.9982235,0.9989492,0.9992813,0.9969356,0.9996406,0.9988564,0.9994114,0.9975467,0.9986298,0.9967183,0.9992014,0.9987241,0.9909044,0.9962382,0.9989902,1.0000000,0.9982440,0.9969849,0.9997481,0.9979826,0.9960474,0.9988894,0.9985824,1.0000000,0.9995261,0.9946838,0.9956614,0.9999053,0.9991015,0.9954276,0.9959611,0.9970180,0.9975628,1.0000000,0.9999576,0.9985352,0.9981198,0.9934163,0.9951480,0.9997419,0.9993845,0.9991671,0.9990007,0.9979242,0.9958702,0.9972203,0.9955245,0.9976444,1.0000000,0.9988003,0.9981854,0.9985758,0.9955002,0.9988236,1.0000000,0.9998622,0.9986882,0.9982051,0.9972298,0.9979412,0.9997917,0.9951820,0.9962608,0.9997826,0.9989899,0.9993103,0.9999867,0.9997783,0.9955729,0.9969127,0.9995087,0.9977454,1.0000000,0.9944251,0.9995724,0.9968844,0.9987320,0.9972684,0.9997996,0.9988164,0.9983234,0.9999442
4.0703518,1.0000000,0.9995304,0.9978248,0.9998653,0.9914294,0.9957902,0.9968366,0.9999768,0.9994274,0.9988745,0.9988020,0.9990434,0.9999280,0.9992886,0.9989473,0.9977627,0.9998514,0.9958231,0.9976667,0.9993853,0.9992374,0.9992374,0.9986722,0.9997977,0.9998173,0.9992163,0.9999104,0.9960823,0.9966659,0.9984046,0.9991650,0.9993436,0.9972942,0.9996966,0.9990682,0.9994354,0.9979457,0.9988529,0.9969476,0.9992403,0.9990027,0.9917517,0.9967446,0.9991135,1.0000000,0.9984765,0.9972748,0.9997932,0.9981402,0.9965994,0.9992024,0.9987388,1.0000000,0.9995854,0.9961132,0.9959611,0.9999368,0.9992272,0.9959250,0.9962556,0.9973659,0.9978109,1.0000000,0.9999818,0.9986866,0.9983059,0.9941602,0.9960767,0.9997711,0.9994853,0.9992708,0.9991336,0.9981645,0.9963197,0.9975252,0.9962532,0.9979525,1.0000000,0.9988716,0.9984756,0.9987410,0.9960589,0.9989275,1.0000000,0.9999029,0.9988830,0.9984356,0.9975987,0.9982953,0.9998706,0.9956915,0.9970623,0.9998310,0.9991419,0.9994265,0.9999867,0.9997783,0.9959958,0.9974005,0.9996033,0.9980604,1.0000000,0.9949476,0.9996072,0.9972367,0.9989098,0.9976681,0.9997996,0.9989756,0.9984812,0.9999442
4.1206030,1.0000000,0.9996030,0.9980661,0.9998931,0.9917427,0.9961071,0.9972662,0.9999802,0.9995312,0.9989943,0.9989443,0.9991478,0.9999606,0.9994422,0.9991387,0.9983531,0.9998644,0.9964514,0.9979200,0.9994550,0.9992993,0.9992993,0.9988606,0.9998456,0.9998173,0.9994355,0.9999104,0.9966416,0.9971876,0.9986249,0.9994433,0.9993867,0.9976512,0.9997521,0.9992165,0.9995134,0.9982351,0.9989520,0.9972324,0.9992875,0.9991494,0.9926654,0.9970418,0.9992423,1.0000000,0.9986591,0.9976296,0.9997932,0.9983113,0.9969254,0.9994260,0.9989086,1.0000000,0.9996220,0.9973205,0.9965593,0.9999368,0.9993594,0.9964792,0.9965817,0.9976309,0.9979868,1.0000000,0.9999818,0.9988373,0.9984055,0.9947929,0.9967621,0.9998406,0.9995385,0.9993834,0.9992573,0.9984801,0.9967401,0.9977277,0.9968208,0.9982210,1.0000000,0.9989559,0.9986750,0.9988453,0.9966364,0.9990340,1.0000000,0.9999362,0.9990068,0.9986403,0.9979605,0.9985876,0.9998813,0.9961310,0.9974137,0.9998656,0.9993094,0.9995204,1.0000000,0.9997783,0.9964748,0.9976429,0.9996873,0.9983284,1.0000000,0.9955439,0.9996072,0.9974300,0.9990627,0.9979122,0.9997996,0.9991391,0.9986358,0.9999442
4.1708543,1.0000000,0.9996644,0.9983301,0.9998996,0.9920997,0.9965245,0.9974989,0.9999806,0.9996819,0.9990885,0.9990682,0.9992513,0.9999606,0.9996706,0.9992509,0.9987795,0.9998865,0.9969843,0.9981500,0.9995416,0.9994025,0.9994025,0.9990736,0.9998555,0.9998243,0.9995980,0.9999104,0.9971476,0.9974394,0.9988000,0.9996471,0.9994390,0.9979856,0.9998152,0.9993645,0.9995934,0.9985037,0.9989903,0.9975488,0.9992875,0.9992165,0.9934455,0.9975391,0.9993764,1.0000000,0.9988203,0.9978684,0.9998393,0.9985699,0.9971817,0.9995641,0.9990370,1.0000000,0.9996515,0.9978779,0.9971406,0.9999368,0.9994432,0.9970057,0.9968364,0.9979656,0.9981764,1.0000000,0.9999818,0.9989691,0.9985847,0.9953142,0.9972511,0.9998641,0.9996109,0.9994586,0.9993272,0.9985743,0.9971175,0.9980241,0.9974562,0.9985054,1.0000000,0.9990122,0.9988003,0.9989783,0.9972506,0.9991425,1.0000000,0.9999497,0.9991395,0.9989003,0.9982852,0.9987516,0.9998813,0.9965146,0.9976273,0.9998777,0.9994466,0.9995856,1.0000000,0.9998496,0.9968594,0.9978983,0.9997381,0.9985715,1.0000000,0.9960810,0.9996875,0.9975409,0.9991950,0.9981394,0.9997996,0.9992323,0.9988178,0.9999542
4.2211055,1.0000000,0.9996947,0.9985559,0.9999237,0.9924384,0.9969299,0.9977509,0.9999809,0.9997513,0.9992218,0.9992075,0.9993395,1.0000000,0.9998679,0.9993097,0.9990355,0.9998918,0.9974494,0.9984072,0.9996967,0.9994695,0.9994695,0.9992121,0.9998611,0.9998243,0.9997514,0.9999104,0.9975090,0.9979317,0.9989631,0.9997289,0.9994963,0.9982768,0.9998288,0.9994554,0.9995934,0.9987645,0.9990182,0.9977495,0.9992875,0.9992600,0.9940266,0.9976902,0.9994772,1.0000000,0.9989316,0.9981960,0.9999358,0.9987023,0.9975048,0.9995641,0.9991515,1.0000000,0.9996685,0.9979787,0.9975194,0.9999368,0.9995529,0.9973734,0.9969390,0.9982528,0.9983883,1.0000000,0.9999818,0.9991194,0.9986807,0.9957631,0.9978064,0.9998817,0.9996462,0.9995204,0.9994281,0.9987674,0.9973669,0.9982291,0.9978921,0.9986624,1.0000000,0.9991087,0.9989444,0.9990738,0.9977379,0.9992227,1.0000000,0.9999497,0.9992478,0.9991270,0.9985451,0.9989018,0.9999453,0.9969186,0.9979238,0.9998848,0.9995215,0.9996494,1.0000000,0.9998496,0.9971803,0.9981022,0.9998157,0.9987973,1.0000000,0.9965953,0.9997575,0.9978734,0.9993132,0.9983337,0.9997996,0.9993373,0.9990048,0.9999542
4.2713568,1.0000000,0.9997243,0.9988818,0.9999357,0.9927932,0.9972668,0.9979218,0.9999809,0.9997943,0.9993228,0.9992616,0.9994257,1.0000000,0.9999412,0.9993911,0.9992484,0.9999099,0.9979504,0.9986855,0.9997857,0.9995689,0.9995689,0.9994095,0.9998611,0.9998637,0.9998425,0.9999173,0.9977984,0.9981297,0.9990983,0.9998784,0.9995741,0.9985252,0.9998288,0.9995558,0.9996629,0.9989296,0.9990304,0.9979986,0.9994439,0.9993316,0.9945921,0.9980592,0.9995579,1.0000000,0.9990522,0.9983522,0.9999819,0.9988384,0.9977078,0.9995641,0.9991515,1.0000000,0.9997080,0.9985167,0.9975674,0.9999392,0.9996103,0.9977386,0.9970805,0.9984769,0.9985455,1.0000000,0.9999891,0.9992569,0.9988662,0.9962403,0.9982191,0.9998917,0.9996726,0.9995906,0.9994917,0.9990056,0.9976820,0.9984145,0.9983271,0.9988281,1.0000000,0.9991764,0.9991662,0.9991817,0.9981527,0.9993831,1.0000000,0.9999541,0.9993148,0.9992972,0.9987643,0.9990643,0.9999453,0.9973361,0.9981270,0.9999103,0.9995830,0.9997218,1.0000000,0.9998496,0.9975592,0.9983778,0.9998619,0.9990392,1.0000000,0.9968502,0.9998057,0.9980353,0.9993987,0.9984875,0.9997996,0.9994006,0.9992152,0.9999542
4.3216080,1.0000000,0.9998006,0.9990258,0.9999416,0.9931367,0.9975792,0.9981780,0.9999809,0.9998620,0.9993808,0.9993426,0.9994990,1.0000000,0.9999703,0.9994757,0.9993661,0.9999352,0.9982760,0.9989084,0.9998278,0.9996354,0.9996354,0.9995441,0.9998850,0.9999024,0.9998491,0.9999173,0.9980202,0.9983863,0.9992747,0.9999720,0.9996175,0.9987168,0.9998423,0.9996240,0.9996878,0.9990707,0.9990531,0.9982027,0.9994439,0.9993681,0.9950933,0.9982213,0.9995882,1.0000000,0.9991643,0.9985303,0.9999819,0.9990076,0.9980447,0.9995641,0.9992106,1.0000000,0.9997371,0.9988197,0.9976749,0.9999392,0.9996658,0.9980107,0.9972744,0.9987401,0.9986659,1.0000000,0.9999928,0.9993794,0.9990124,0.9966209,0.9985456,0.9999024,0.9997173,0.9996720,0.9995478,0.9992073,0.9980598,0.9985930,0.9986009,0.9989616,1.0000000,0.9992398,0.9992287,0.9992340,0.9984827,0.9994333,1.0000000,0.9999669,0.9993545,0.9994226,0.9988902,0.9991752,0.9999466,0.9975804,0.9985840,0.9999103,0.9996505,0.9997834,1.0000000,0.9999275,0.9979030,0.9985673,0.9998831,0.9991416,1.0000000,0.9970325,0.9998651,0.9981043,0.9994766,0.9986282,0.9997996,0.9994523,0.9993117,0.9999601
4.3718593,1.0000000,0.9998491,0.9992524,0.9999702,0.9935558,0.9980005,0.9983242,0.9999819,0.9998977,0.9994449,0.9993933,0.9995760,1.0000000,0.9999703,0.9995411,0.9994808,0.9999370,0.9985834,0.9990563,0.9998278,0.9997205,0.9997205,0.9995955,0.9999097,0.9999863,0.9998555,0.9999287,0.9982555,0.9986380,0.9993319,0.9999720,0.9996552,0.9989478,0.9998455,0.9996868,0.9996878,0.9991894,0.9990531,0.9983187,0.9994439,0.9994388,0.9954432,0.9983862,0.9996101,1.0000000,0.9992459,0.9986981,0.9999819,0.9991084,0.9983889,0.9995641,0.9993212,1.0000000,0.9997717,0.9993292,0.9979951,1.0000000,0.9997212,0.9983386,0.9973682,0.9989205,0.9987668,1.0000000,0.9999928,0.9994539,0.9991261,0.9970320,0.9988248,0.9999082,0.9997349,0.9997035,0.9996107,0.9993512,0.9984406,0.9987616,0.9988560,0.9990892,1.0000000,0.9993121,0.9993343,0.9993272,0.9987209,0.9994333,1.0000000,0.9999669,0.9994036,0.9995125,0.9990918,0.9992625,0.9999466,0.9978290,0.9988525,0.9999756,0.9997330,0.9998237,1.0000000,0.9999275,0.9981601,0.9987385,0.9999492,0.9992747,1.0000000,0.9972189,0.9999011,0.9982720,0.9995710,0.9988104,0.9997996,0.9995015,0.9994267,0.9999601
4.4221106,1.0000000,0.9998678,0.9993522,0.9999702,0.9939900,0.9985270,0.9986020,0.9999819,0.9999207,0.9995083,0.9994841,0.9996125,1.0000000,0.9999849,0.9996330,0.9995540,0.9999384,0.9988002,0.9991728,0.9998522,0.9997519,0.9997519,0.9996740,0.9999097,0.9999863,0.9998555,0.9999344,0.9984649,0.9988709,0.9994305,0.9999720,0.9996966,0.9991418,0.9998455,0.9997601,0.9997599,0.9993108,0.9992295,0.9984885,0.9995214,0.9995155,0.9958220,0.9985196,0.9996371,1.0000000,0.9993318,0.9988529,1.0000000,0.9991997,0.9985656,0.9995641,0.9993523,1.0000000,0.9997929,0.9993292,0.9981929,1.0000000,0.9997687,0.9986159,0.9974851,0.9990602,0.9989257,1.0000000,0.9999928,0.9994874,0.9992008,0.9974418,0.9990426,0.9999156,0.9997911,0.9997490,0.9996549,0.9995688,0.9989158,0.9989447,0.9989984,0.9992184,1.0000000,0.9993866,0.9994113,0.9993987,0.9988443,0.9994931,1.0000000,0.9999793,0.9994640,0.9995987,0.9992243,0.9993804,0.9999466,0.9982376,0.9991048,0.9999945,0.9997877,0.9998584,1.0000000,1.0000000,0.9984066,0.9989217,0.9999759,0.9994101,1.0000000,0.9974215,0.9999370,0.9984495,0.9996670,0.9989468,0.9997996,0.9995466,0.9994912,0.9999724
4.4723618,1.0000000,0.9998836,0.9994536,0.9999702,0.9944014,0.9989394,0.9988029,0.9999870,0.9999348,0.9995453,0.9995603,0.9996638,1.0000000,0.9999849,0.9996847,0.9996023,0.9999489,0.9990121,0.9992879,0.9998564,0.9998031,0.9998031,0.9997092,0.9999097,0.9999933,0.9998933,0.9999344,0.9986584,0.9990396,0.9994984,0.9999720,0.9997373,0.9992341,0.9998594,0.9997947,0.9997964,0.9993955,0.9993674,0.9986524,0.9995600,0.9995678,0.9961226,0.9987613,0.9996713,1.0000000,0.9994312,0.9989720,1.0000000,0.9993109,0.9987599,0.9996865,0.9994430,1.0000000,0.9998050,0.9995489,0.9987890,1.0000000,0.9997966,0.9987925,0.9975904,0.9991779,0.9990112,1.0000000,0.9999952,0.9995291,0.9992854,0.9978228,0.9992177,0.9999159,0.9998049,0.9997991,0.9996862,0.9996699,0.9993506,0.9990907,0.9991229,0.9993372,1.0000000,0.9993963,0.9994627,0.9994920,0.9989459,0.9995829,1.0000000,0.9999886,0.9995903,0.9996745,0.9993655,0.9994795,0.9999466,0.9984658,0.9991494,1.0000000,0.9998280,0.9998770,1.0000000,1.0000000,0.9986017,0.9990990,0.9999823,0.9994683,1.0000000,0.9976667,0.9999370,0.9984934,0.9997116,0.9991028,0.9997996,0.9995869,0.9995490,0.9999724
4.5226131,1.0000000,0.9998981,0.9995439,0.9999981,0.9948682,0.9992961,0.9988757,0.9999979,0.9999554,0.9996116,0.9995935,0.9996796,1.0000000,0.9999849,0.9997227,0.9996444,0.9999601,0.9992270,0.9993975,0.9998899,0.9998466,0.9998466,0.9997426,0.9999097,0.9999933,0.9998933,0.9999344,0.9988196,0.9992577,0.9995849,0.9999907,0.9997704,0.9993392,0.9998701,0.9998389,0.9998277,0.9994734,0.9994406,0.9987753,0.9997581,0.9995974,0.9964072,0.9989420,0.9997033,1.0000000,0.9995235,0.9990867,1.0000000,0.9993425,0.9988867,0.9996865,0.9994800,1.0000000,0.9998182,1.0000000,0.9989213,1.0000000,0.9998154,0.9989801,0.9976802,0.9993545,0.9990945,1.0000000,0.9999952,0.9995504,0.9993698,0.9980988,0.9993409,0.9999256,0.9998177,0.9998323,0.9997278,0.9997155,0.9995291,0.9991834,0.9992173,0.9994408,1.0000000,0.9994503,0.9995050,0.9995686,0.9990360,0.9995829,1.0000000,0.9999886,0.9996414,0.9997076,0.9994828,0.9995737,0.9999466,0.9986654,0.9992771,1.0000000,0.9998539,0.9999050,1.0000000,1.0000000,0.9987731,0.9991925,0.9999888,0.9995112,1.0000000,0.9978097,0.9999381,0.9985682,0.9997778,0.9992383,0.9997996,0.9996311,0.9995792,0.9999824
4.5728643,1.0000000,0.9999107,0.9996333,0.9999993,0.9951562,0.9995154,0.9989921,0.9999979,0.9999680,0.9996543,0.9996282,0.9997221,1.0000000,0.9999849,0.9998085,0.9996998,0.9999602,0.9993575,0.9995114,0.9998942,0.9998930,0.9998930,0.9997701,0.9999097,1.0000000,0.9999142,0.9999390,0.9989133,0.9993569,0.9996512,0.9999907,0.9998010,0.9993931,0.9998976,0.9998636,0.9998406,0.9995182,0.9994818,0.9988666,0.9997581,0.9996946,0.9966986,0.9992208,0.9997900,1.0000000,0.9995877,0.9991405,1.0000000,0.9994446,0.9990138,0.9996865,0.9995555,1.0000000,0.9998368,1.0000000,0.9993322,1.0000000,0.9998279,0.9991597,0.9977822,0.9994094,0.9992058,1.0000000,1.0000000,0.9995970,0.9994696,0.9983335,0.9994169,0.9999447,0.9998293,0.9998495,0.9997565,0.9997747,0.9997027,0.9992548,0.9993146,0.9995144,1.0000000,0.9994951,0.9996289,0.9996274,0.9991524,0.9995898,1.0000000,0.9999886,0.9996864,0.9997757,0.9996069,0.9996326,0.9999637,0.9988550,0.9993236,1.0000000,0.9998710,0.9999222,1.0000000,1.0000000,0.9988914,0.9992901,0.9999980,0.9996116,1.0000000,0.9979024,0.9999394,0.9986724,0.9998295,0.9993427,0.9997996,0.9996742,0.9996138,0.9999843
4.6231156,1.0000000,0.9999228,0.9997250,0.9999993,0.9954370,0.9996933,0.9992147,0.9999979,0.9999915,0.9996985,0.9996516,0.9997325,1.0000000,0.9999849,0.9998466,0.9997451,0.9999627,0.9994764,0.9995700,0.9999132,0.9999086,0.9999086,0.9997876,0.9999499,1.0000000,0.9999142,0.9999390,0.9990204,0.9995542,0.9996852,1.0000000,0.9998358,0.9994510,0.9999180,0.9999056,0.9998656,0.9995957,0.9995872,0.9988666,0.9998506,0.9997763,0.9969465,0.9992655,0.9998229,1.0000000,0.9996616,0.9992418,1.0000000,0.9995101,0.9991093,0.9996865,0.9995555,1.0000000,0.9998443,1.0000000,0.9995690,1.0000000,0.9998439,0.9992654,0.9978100,0.9994999,0.9993143,1.0000000,1.0000000,0.9996237,0.9995898,0.9985687,0.9995084,0.9999478,0.9998414,0.9998712,0.9997859,0.9998661,0.9997448,0.9993347,0.9993936,0.9995864,1.0000000,0.9995430,0.9996383,0.9996519,0.9992431,0.9996761,1.0000000,0.9999886,0.9997193,0.9998217,0.9996978,0.9997089,0.9999637,0.9990016,0.9993452,1.0000000,0.9998902,0.9999618,1.0000000,1.0000000,0.9990452,0.9994146,0.9999980,0.9996474,1.0000000,0.9980492,0.9999449,0.9988019,0.9998630,0.9994014,0.9997996,0.9997288,0.9997096,0.9999843
4.6733668,1.0000000,0.9999277,0.9997580,0.9999993,0.9957227,0.9997741,0.9993935,0.9999979,0.9999915,0.9997210,0.9997235,0.9997790,1.0000000,0.9999849,0.9998805,0.9998020,0.9999637,0.9995871,0.9996618,0.9999132,0.9999126,0.9999126,0.9998172,1.0000000,1.0000000,0.9999685,0.9999525,0.9991376,0.9996414,0.9997790,1.0000000,0.9998618,0.9995113,0.9999305,0.9999532,0.9999182,0.9996652,0.9996859,0.9989149,0.9998655,0.9997930,0.9971673,0.9994506,0.9998882,1.0000000,0.9997011,0.9993169,1.0000000,0.9995926,0.9991925,0.9996865,0.9995555,1.0000000,0.9998648,1.0000000,0.9995690,1.0000000,0.9998439,0.9993816,0.9979100,0.9995568,0.9994307,1.0000000,1.0000000,0.9996803,0.9996361,0.9987497,0.9995725,0.9999530,0.9998647,0.9998897,0.9998081,0.9998788,0.9997755,0.9994120,0.9994619,0.9996523,1.0000000,0.9995754,0.9996843,0.9996738,0.9992987,0.9996761,1.0000000,0.9999887,0.9997340,0.9998505,0.9997121,0.9997561,0.9999637,0.9991507,0.9994746,1.0000000,0.9999024,0.9999665,1.0000000,1.0000000,0.9991409,0.9994872,0.9999980,0.9996816,1.0000000,0.9981894,0.9999557,0.9988678,0.9998895,0.9995080,0.9998604,0.9997508,0.9997152,0.9999860
4.7236181,1.0000000,0.9999321,0.9997580,0.9999993,0.9959568,0.9998028,0.9994627,0.9999979,1.0000000,0.9997517,0.9997412,0.9998092,1.0000000,0.9999849,0.9999155,0.9998462,0.9999649,0.9996575,0.9996990,0.9999276,0.9999276,0.9999276,0.9998351,1.0000000,1.0000000,0.9999685,0.9999612,0.9992757,0.9997306,0.9998125,1.0000000,0.9998781,0.9995896,0.9999562,0.9999541,0.9999182,0.9997082,0.9997156,0.9990084,0.9998690,0.9998181,0.9973305,0.9995098,0.9998947,1.0000000,0.9997450,0.9994120,1.0000000,0.9996658,0.9992337,0.9996865,0.9996114,1.0000000,0.9998763,1.0000000,0.9996453,1.0000000,0.9998512,0.9994981,0.9980036,0.9996240,0.9995798,1.0000000,1.0000000,0.9997120,0.9997023,0.9989342,0.9996504,0.9999815,0.9998882,0.9999024,0.9998335,0.9998788,0.9997977,0.9994901,0.9995150,0.9997026,1.0000000,0.9996146,0.9997170,0.9996940,0.9993816,0.9996761,1.0000000,0.9999896,0.9997794,0.9998876,0.9998025,0.9997761,0.9999637,0.9992509,0.9995234,1.0000000,0.9999107,0.9999705,1.0000000,1.0000000,0.9992497,0.9995283,0.9999980,0.9997088,1.0000000,0.9983124,0.9999571,0.9989186,0.9999020,0.9995701,1.0000000,0.9998079,0.9997273,0.9999860
4.7738693,1.0000000,0.9999327,0.9998058,0.9999993,0.9962631,0.9998476,0.9995608,0.9999979,1.0000000,0.9997610,0.9997882,0.9998191,1.0000000,0.9999942,0.9999428,0.9998739,0.9999660,0.9997482,0.9997457,0.9999421,0.9999397,0.9999397,0.9998460,1.0000000,1.0000000,0.9999685,0.9999659,0.9993503,0.9997570,0.9998626,1.0000000,0.9998944,0.9996723,0.9999825,0.9999570,0.9999182,0.9997731,0.9997877,0.9990960,0.9998690,0.9998340,0.9975170,0.9995098,0.9999017,1.0000000,0.9998012,0.9995035,1.0000000,0.9996929,0.9993393,0.9998432,0.9996114,1.0000000,0.9999070,1.0000000,0.9996453,1.0000000,0.9998835,0.9995856,0.9981641,0.9996938,0.9996919,1.0000000,1.0000000,0.9997280,0.9997551,0.9990774,0.9997121,0.9999833,0.9999080,0.9999290,0.9998562,0.9998920,0.9998335,0.9995303,0.9995655,0.9997394,1.0000000,0.9996826,0.9998184,0.9997392,0.9994195,0.9996978,1.0000000,0.9999896,0.9998212,0.9999122,0.9998226,0.9998165,0.9999637,0.9993258,0.9995649,1.0000000,0.9999253,0.9999834,1.0000000,1.0000000,0.9993298,0.9995997,0.9999980,0.9997470,1.0000000,0.9984523,0.9999933,0.9989500,0.9999170,0.9996646,1.0000000,0.9998198,0.9997514,0.9999860
4.8241206,1.0000000,0.9999333,0.9998310,0.9999993,0.9966823,0.9998735,0.9996305,0.9999979,1.0000000,0.9997902,0.9998202,0.9998263,1.0000000,0.9999942,0.9999551,0.9998977,0.9999681,0.9998184,0.9997914,0.9999711,0.9999572,0.9999572,0.9998745,1.0000000,1.0000000,0.9999685,0.9999760,0.9994380,0.9997873,0.9998790,1.0000000,0.9999083,0.9997144,0.9999897,0.9999830,0.9999182,0.9998006,0.9998340,0.9991475,0.9999782,0.9998616,0.9976831,0.9995999,0.9999123,1.0000000,0.9998386,0.9995967,1.0000000,0.9997632,0.9994123,0.9998432,0.9996456,1.0000000,0.9999381,1.0000000,0.9996453,1.0000000,0.9999025,0.9996549,0.9982184,0.9997428,0.9997508,1.0000000,1.0000000,0.9997659,0.9997865,0.9992054,0.9997363,0.9999833,0.9999267,0.9999452,0.9998727,0.9999052,0.9998628,0.9995825,0.9996003,0.9997734,1.0000000,0.9997303,0.9998509,0.9997891,0.9994567,0.9996978,1.0000000,0.9999896,0.9998612,0.9999259,0.9998393,0.9998415,0.9999637,0.9993996,0.9996207,1.0000000,0.9999429,0.9999834,1.0000000,1.0000000,0.9994319,0.9996577,0.9999980,0.9997564,1.0000000,0.9986005,0.9999933,0.9991061,0.9999421,0.9996983,1.0000000,0.9998447,0.9998027,0.9999918
4.8743719,1.0000000,0.9999333,0.9998496,0.9999993,0.9969971,0.9998819,0.9997582,0.9999979,1.0000000,0.9998080,0.9998488,0.9998480,1.0000000,0.9999942,0.9999812,0.9999336,0.9999784,0.9998454,0.9998228,0.9999856,0.9999681,0.9999681,0.9998896,1.0000000,1.0000000,0.9999685,0.9999760,0.9995305,0.9998100,0.9998879,1.0000000,0.9999235,0.9997708,0.9999897,0.9999830,0.9999182,0.9998259,0.9998486,0.9991475,0.9999975,0.9999319,0.9978749,0.9996972,0.9999159,1.0000000,0.9998644,0.9996671,1.0000000,0.9997983,0.9995437,1.0000000,0.9997087,1.0000000,0.9999439,1.0000000,0.9996674,1.0000000,0.9999073,0.9996977,0.9982712,0.9997852,0.9997776,1.0000000,1.0000000,0.9998418,0.9998137,0.9992960,0.9997708,0.9999833,0.9999461,0.9999452,0.9998789,0.9999107,0.9998628,0.9996474,0.9996356,0.9998273,1.0000000,0.9998213,0.9998551,0.9998398,0.9994983,0.9998391,1.0000000,0.9999933,0.9998938,0.9999310,0.9998490,0.9998617,0.9999637,0.9994849,0.9997087,1.0000000,0.9999495,0.9999834,1.0000000,1.0000000,0.9994709,0.9997336,0.9999980,0.9997887,1.0000000,0.9987631,0.9999933,0.9991640,0.9999640,0.9997339,1.0000000,0.9998725,0.9998111,0.9999918
4.9246231,1.0000000,0.9999517,0.9998637,0.9999993,0.9973554,0.9999092,0.9998037,0.9999979,1.0000000,0.9998253,0.9998548,0.9998619,1.0000000,1.0000000,0.9999869,0.9999527,0.9999790,0.9998580,0.9998578,0.9999856,0.9999744,0.9999744,0.9998967,1.0000000,1.0000000,0.9999741,0.9999760,0.9996339,0.9998180,0.9999017,1.0000000,0.9999375,0.9998182,0.9999897,0.9999830,0.9999182,0.9998581,0.9998486,0.9991475,0.9999975,0.9999319,0.9979903,0.9997826,0.9999190,1.0000000,0.9998839,0.9997075,1.0000000,0.9998139,0.9996077,1.0000000,0.9997395,1.0000000,0.9999632,1.0000000,0.9996851,1.0000000,0.9999262,0.9997313,0.9983198,0.9998298,0.9998151,1.0000000,1.0000000,0.9999111,0.9998407,0.9993790,0.9997918,0.9999928,0.9999608,0.9999482,0.9999063,0.9999236,0.9998628,0.9996973,0.9996834,0.9998633,1.0000000,0.9998433,0.9998820,0.9998665,0.9995456,0.9998825,1.0000000,0.9999933,0.9999247,0.9999506,0.9998700,0.9998914,0.9999637,0.9996067,0.9997707,1.0000000,0.9999596,0.9999834,1.0000000,1.0000000,0.9995587,0.9997902,0.9999980,0.9998325,1.0000000,0.9989256,0.9999944,0.9991968,0.9999845,0.9997951,1.0000000,0.9998877,0.9998310,0.9999918
4.9748744,1.0000000,0.9999637,0.9998894,0.9999993,0.9976690,0.9999391,0.9998530,0.9999979,1.0000000,0.9998448,0.9998786,0.9998845,1.0000000,1.0000000,0.9999939,0.9999637,0.9999795,0.9998978,0.9998807,0.9999856,0.9999825,0.9999825,0.9999014,1.0000000,1.0000000,0.9999741,0.9999760,0.9997023,0.9998933,0.9999254,1.0000000,0.9999465,0.9998709,0.9999987,0.9999830,0.9999466,0.9998706,0.9998486,0.9991475,0.9999975,0.9999441,0.9981326,0.9998028,0.9999213,1.0000000,0.9999069,0.9997363,1.0000000,0.9998178,0.9996351,1.0000000,0.9997395,1.0000000,0.9999689,1.0000000,0.9997096,1.0000000,0.9999370,0.9997459,0.9983630,0.9998749,0.9998210,1.0000000,1.0000000,0.9999515,0.9998675,0.9994479,0.9998109,0.9999928,0.9999649,0.9999482,0.9999332,0.9999475,0.9998660,0.9997774,0.9997079,0.9998830,1.0000000,0.9998896,0.9998858,0.9998918,0.9995798,0.9998825,1.0000000,0.9999933,0.9999442,0.9999632,0.9998862,0.9999264,0.9999637,0.9996749,0.9998284,1.0000000,0.9999671,0.9999924,1.0000000,1.0000000,0.9995882,0.9998061,0.9999980,0.9998554,1.0000000,0.9990971,0.9999945,0.9992569,0.9999876,0.9998254,1.0000000,0.9999018,0.9998365,0.9999920
5.0251256,1.0000000,0.9999666,0.9999147,0.9999995,0.9980659,0.9999469,0.9999054,0.9999979,1.0000000,0.9998694,0.9998959,0.9999013,1.0000000,1.0000000,1.0000000,0.9999748,0.9999800,0.9999063,0.9998994,0.9999856,0.9999852,0.9999852,0.9999139,1.0000000,1.0000000,0.9999741,0.9999838,0.9997539,0.9998933,0.9999359,1.0000000,0.9999610,0.9998784,0.9999987,0.9999830,0.9999750,0.9998771,0.9998849,0.9992474,0.9999975,0.9999441,0.9982806,0.9998690,0.9999319,1.0000000,0.9999306,0.9997853,1.0000000,0.9998264,0.9996883,1.0000000,0.9997395,1.0000000,0.9999710,1.0000000,0.9997096,1.0000000,0.9999524,0.9997839,0.9984690,0.9999121,0.9998445,1.0000000,1.0000000,0.9999577,0.9998749,0.9995302,0.9998381,0.9999974,0.9999655,0.9999525,0.9999601,0.9999737,0.9998726,0.9998184,0.9997352,0.9999039,1.0000000,0.9998896,0.9998858,0.9999174,0.9996526,0.9999194,1.0000000,0.9999933,0.9999539,0.9999702,0.9999088,0.9999407,0.9999637,0.9997102,0.9999942,1.0000000,0.9999696,0.9999924,1.0000000,1.0000000,0.9996239,0.9998424,0.9999980,0.9998913,1.0000000,0.9992357,0.9999962,0.9993471,0.9999876,0.9998730,1.0000000,0.9999185,0.9998422,0.9999920
5.0753769,1.0000000,0.9999666,0.9999481,1.0000000,0.9985886,0.9999580,0.9999069,0.9999979,1.0000000,0.9998962,0.9999043,0.9999144,1.0000000,1.0000000,1.0000000,0.9999778,0.9999916,0.9999104,0.9999162,1.0000000,0.9999933,0.9999933,0.9999240,1.0000000,1.0000000,0.9999741,0.9999838,0.9998129,0.9999171,0.9999512,1.0000000,0.9999687,0.9998914,0.9999987,0.9999854,0.9999750,0.9999128,0.9998849,0.9992474,0.9999975,0.9999613,0.9984308,0.9998894,0.9999380,1.0000000,0.9999513,0.9998069,1.0000000,0.9998489,0.9997429,1.0000000,0.9997395,1.0000000,0.9999710,1.0000000,0.9997130,1.0000000,0.9999590,0.9998023,0.9986158,0.9999251,0.9998620,1.0000000,1.0000000,0.9999577,0.9998878,0.9995777,0.9998458,0.9999976,0.9999700,0.9999596,0.9999860,0.9999737,0.9998997,0.9998542,0.9997489,0.9999208,1.0000000,0.9999584,0.9998941,0.9999442,0.9996947,0.9999194,1.0000000,0.9999933,0.9999594,0.9999737,0.9999227,0.9999517,0.9999637,0.9997579,0.9999943,1.0000000,0.9999804,0.9999927,1.0000000,1.0000000,0.9996868,0.9998990,0.9999980,0.9999268,1.0000000,0.9992946,0.9999979,0.9993485,0.9999876,0.9999082,1.0000000,0.9999574,0.9998477,0.9999997
5.1256281,1.0000000,0.9999699,0.9999481,1.0000000,0.9989779,0.9999580,0.9999084,0.9999979,1.0000000,0.9999006,0.9999065,0.9999185,1.0000000,1.0000000,1.0000000,0.9999778,0.9999938,0.9999173,0.9999343,1.0000000,0.9999933,0.9999933,0.9999392,1.0000000,1.0000000,0.9999741,0.9999889,0.9998528,0.9999357,0.9999598,1.0000000,0.9999745,0.9999172,0.9999987,0.9999854,0.9999750,0.9999426,0.9999509,0.9992964,0.9999975,0.9999874,0.9985216,0.9999053,0.9999452,1.0000000,0.9999546,0.9998362,1.0000000,0.9998789,0.9997589,1.0000000,0.9997694,1.0000000,0.9999779,1.0000000,0.9999462,1.0000000,0.9999604,0.9998207,0.9988223,0.9999380,0.9998673,1.0000000,1.0000000,0.9999657,0.9999178,0.9996473,0.9998760,0.9999977,0.9999767,0.9999694,0.9999914,1.0000000,0.9999001,0.9998542,0.9997664,0.9999517,1.0000000,0.9999818,0.9999133,0.9999571,0.9997770,0.9999935,1.0000000,0.9999933,0.9999643,0.9999773,0.9999293,0.9999650,0.9999637,0.9997822,0.9999943,1.0000000,0.9999915,0.9999927,1.0000000,1.0000000,0.9997313,0.9999275,0.9999980,0.9999394,1.0000000,0.9994668,0.9999979,0.9993967,0.9999897,0.9999147,1.0000000,0.9999681,0.9998753,0.9999997
5.1758794,1.0000000,0.9999752,0.9999662,1.0000000,0.9992381,0.9999580,0.9999195,0.9999979,1.0000000,0.9999120,0.9999256,0.9999185,1.0000000,1.0000000,1.0000000,0.9999847,0.9999939,0.9999363,0.9999569,1.0000000,0.9999980,0.9999980,0.9999453,1.0000000,1.0000000,0.9999741,0.9999939,0.9998774,0.9999527,0.9999626,1.0000000,0.9999793,0.9999199,0.9999987,0.9999877,0.9999750,0.9999521,0.9999509,0.9992964,0.9999975,0.9999874,0.9986170,0.9999262,0.9999476,1.0000000,0.9999578,0.9998681,1.0000000,0.9998898,0.9997743,1.0000000,0.9997839,1.0000000,0.9999824,1.0000000,0.9999462,1.0000000,0.9999683,0.9998675,0.9989646,0.9999488,0.9999104,1.0000000,1.0000000,0.9999773,0.9999178,0.9997018,0.9998876,0.9999977,0.9999918,0.9999759,0.9999940,1.0000000,0.9999209,0.9998675,0.9997804,0.9999625,1.0000000,0.9999944,0.9999326,0.9999648,0.9998759,0.9999935,1.0000000,0.9999952,0.9999661,0.9999808,0.9999293,0.9999700,0.9999637,0.9998340,0.9999943,1.0000000,0.9999915,0.9999946,1.0000000,1.0000000,0.9997946,0.9999505,0.9999980,0.9999551,1.0000000,0.9995782,0.9999979,0.9994295,0.9999897,0.9999368,1.0000000,0.9999688,0.9999227,0.9999997
5.2261307,1.0000000,0.9999831,0.9999662,1.0000000,0.9993489,0.9999603,0.9999350,0.9999979,1.0000000,0.9999259,0.9999343,0.9999367,1.0000000,1.0000000,1.0000000,0.9999868,0.9999940,0.9999476,0.9999569,1.0000000,1.0000000,1.0000000,0.9999689,1.0000000,1.0000000,0.9999749,0.9999939,0.9998999,0.9999641,0.9999669,1.0000000,0.9999793,0.9999331,0.9999987,0.9999965,0.9999750,0.9999632,0.9999509,0.9993441,0.9999975,0.9999874,0.9987249,0.9999262,0.9999514,1.0000000,0.9999694,0.9998864,1.0000000,0.9999117,0.9998057,1.0000000,0.9998593,1.0000000,0.9999824,1.0000000,0.9999462,1.0000000,0.9999711,0.9999224,0.9990261,0.9999681,0.9999399,1.0000000,1.0000000,0.9999773,0.9999393,0.9997750,0.9998934,0.9999983,0.9999921,0.9999759,1.0000000,1.0000000,0.9999328,0.9999056,0.9998118,0.9999696,1.0000000,0.9999963,0.9999333,0.9999747,0.9999058,0.9999935,1.0000000,0.9999952,0.9999752,0.9999843,0.9999758,0.9999861,0.9999637,0.9998603,0.9999958,1.0000000,0.9999915,0.9999980,1.0000000,1.0000000,0.9998244,0.9999568,0.9999980,0.9999770,1.0000000,0.9996846,0.9999979,0.9994610,0.9999918,0.9999429,1.0000000,0.9999743,0.9999227,0.9999997
5.2763819,1.0000000,0.9999882,0.9999714,1.0000000,0.9995380,0.9999667,0.9999388,0.9999979,1.0000000,0.9999418,0.9999401,0.9999407,1.0000000,1.0000000,1.0000000,0.9999962,0.9999940,0.9999601,0.9999659,1.0000000,1.0000000,1.0000000,0.9999712,1.0000000,1.0000000,0.9999749,0.9999939,0.9999209,0.9999686,0.9999669,1.0000000,0.9999858,0.9999403,0.9999987,0.9999965,0.9999750,0.9999632,0.9999740,0.9993953,0.9999975,0.9999874,0.9987769,0.9999262,0.9999541,1.0000000,0.9999808,0.9998903,1.0000000,0.9999117,0.9998568,1.0000000,0.9998826,1.0000000,0.9999849,1.0000000,0.9999462,1.0000000,0.9999758,0.9999684,0.9990816,0.9999709,0.9999548,1.0000000,1.0000000,0.9999853,0.9999393,0.9997999,0.9998977,0.9999983,0.9999924,0.9999888,1.0000000,1.0000000,0.9999414,0.9999185,0.9998374,0.9999786,1.0000000,0.9999963,0.9999602,0.9999747,0.9999362,0.9999935,1.0000000,0.9999971,0.9999788,0.9999843,0.9999758,0.9999886,0.9999853,0.9998787,0.9999962,1.0000000,0.9999969,1.0000000,1.0000000,1.0000000,0.9998595,0.9999647,0.9999980,0.9999840,1.0000000,0.9997816,0.9999980,0.9994610,0.9999918,0.9999488,1.0000000,0.9999785,0.9999302,0.9999997
5.3266332,1.0000000,0.9999933,0.9999809,1.0000000,0.9997621,0.9999707,0.9999388,0.9999979,1.0000000,0.9999575,0.9999560,0.9999539,1.0000000,1.0000000,1.0000000,0.9999962,0.9999940,0.9999663,0.9999751,1.0000000,1.0000000,1.0000000,0.9999818,1.0000000,1.0000000,0.9999749,0.9999939,0.9999510,0.9999686,0.9999712,1.0000000,0.9999918,0.9999575,0.9999987,0.9999965,0.9999750,0.9999632,0.9999740,0.9993953,0.9999975,0.9999874,0.9988503,0.9999262,0.9999541,1.0000000,0.9999874,0.9998930,1.0000000,0.9999348,0.9999132,1.0000000,0.9999169,1.0000000,0.9999877,1.0000000,0.9999794,1.0000000,0.9999842,0.9999727,0.9992195,0.9999756,0.9999589,1.0000000,1.0000000,0.9999853,0.9999559,0.9998242,0.9999117,0.9999983,0.9999966,0.9999917,1.0000000,1.0000000,0.9999414,0.9999366,0.9998789,0.9999814,1.0000000,0.9999963,0.9999602,0.9999760,0.9999572,0.9999935,1.0000000,0.9999990,0.9999863,0.9999865,0.9999927,0.9999908,0.9999853,0.9999121,0.9999962,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,0.9998674,0.9999771,0.9999998,0.9999944,1.0000000,0.9998545,0.9999980,0.9995048,0.9999918,0.9999647,1.0000000,0.9999837,0.9999339,1.0000000
5.3768844,1.0000000,0.9999965,0.9999809,1.0000000,0.9998538,0.9999764,0.9999414,0.9999979,1.0000000,0.9999767,0.9999609,0.9999641,1.0000000,1.0000000,1.0000000,1.0000000,0.9999940,0.9999731,0.9999856,1.0000000,1.0000000,1.0000000,0.9999850,1.0000000,1.0000000,0.9999749,0.9999957,0.9999565,0.9999686,0.9999799,1.0000000,0.9999951,0.9999662,0.9999987,0.9999965,0.9999750,0.9999759,0.9999863,0.9994464,0.9999975,1.0000000,0.9989076,0.9999262,0.9999580,1.0000000,0.9999972,0.9999002,1.0000000,0.9999363,0.9999386,1.0000000,0.9999169,1.0000000,0.9999877,1.0000000,0.9999794,1.0000000,0.9999842,0.9999752,0.9992924,0.9999770,0.9999911,1.0000000,1.0000000,0.9999949,0.9999647,0.9998545,0.9999241,0.9999983,0.9999966,0.9999917,1.0000000,1.0000000,0.9999414,0.9999425,0.9998959,0.9999857,1.0000000,0.9999969,0.9999665,0.9999760,0.9999726,0.9999935,1.0000000,0.9999990,0.9999884,0.9999865,0.9999927,0.9999979,0.9999853,0.9999466,0.9999962,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,0.9998789,0.9999939,0.9999999,0.9999944,1.0000000,0.9999294,0.9999980,0.9997703,0.9999918,0.9999724,1.0000000,0.9999896,0.9999339,1.0000000
5.4271357,1.0000000,0.9999965,0.9999809,1.0000000,0.9998888,0.9999802,0.9999457,0.9999979,1.0000000,0.9999830,0.9999641,0.9999667,1.0000000,1.0000000,1.0000000,1.0000000,0.9999940,0.9999795,0.9999904,1.0000000,1.0000000,1.0000000,0.9999985,1.0000000,1.0000000,0.9999749,0.9999957,0.9999663,0.9999686,0.9999799,1.0000000,0.9999969,0.9999720,0.9999987,0.9999965,0.9999750,0.9999801,0.9999863,0.9994464,0.9999975,1.0000000,0.9990530,0.9999312,0.9999580,1.0000000,0.9999972,0.9999119,1.0000000,0.9999494,0.9999682,1.0000000,0.9999169,1.0000000,0.9999933,1.0000000,0.9999971,1.0000000,0.9999891,0.9999810,0.9993492,0.9999785,0.9999911,1.0000000,1.0000000,0.9999949,0.9999747,0.9998594,0.9999331,0.9999983,0.9999966,0.9999917,1.0000000,1.0000000,0.9999567,0.9999516,0.9999236,0.9999873,1.0000000,1.0000000,0.9999665,0.9999773,0.9999785,0.9999935,1.0000000,0.9999990,0.9999902,0.9999865,0.9999927,0.9999979,0.9999853,0.9999537,0.9999962,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,0.9999072,0.9999954,1.0000000,0.9999944,1.0000000,0.9999625,0.9999980,0.9997703,0.9999918,0.9999783,1.0000000,0.9999896,0.9999462,1.0000000
5.4773869,1.0000000,1.0000000,0.9999809,1.0000000,0.9998954,0.9999802,0.9999457,0.9999979,1.0000000,0.9999855,0.9999699,0.9999708,1.0000000,1.0000000,1.0000000,1.0000000,0.9999949,0.9999855,0.9999953,1.0000000,1.0000000,1.0000000,0.9999985,1.0000000,1.0000000,0.9999749,0.9999957,0.9999663,0.9999858,0.9999799,1.0000000,0.9999991,0.9999785,0.9999987,0.9999965,0.9999750,0.9999859,0.9999863,0.9995423,0.9999975,1.0000000,0.9991346,0.9999473,0.9999602,1.0000000,1.0000000,0.9999340,1.0000000,0.9999558,0.9999750,1.0000000,0.9999468,1.0000000,0.9999933,1.0000000,0.9999971,1.0000000,0.9999965,0.9999871,0.9994431,0.9999821,0.9999949,1.0000000,1.0000000,0.9999949,0.9999785,0.9998823,0.9999372,0.9999983,0.9999972,0.9999917,1.0000000,1.0000000,0.9999567,0.9999670,0.9999389,0.9999952,1.0000000,1.0000000,0.9999727,0.9999873,0.9999870,0.9999935,1.0000000,0.9999990,0.9999920,0.9999865,0.9999927,0.9999979,0.9999853,0.9999554,0.9999962,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,0.9999275,0.9999970,1.0000000,0.9999944,1.0000000,0.9999962,0.9999980,0.9998170,0.9999918,0.9999815,1.0000000,0.9999924,0.9999586,1.0000000
5.5276382,1.0000000,1.0000000,0.9999809,1.0000000,0.9999045,0.9999840,0.9999544,0.9999979,1.0000000,0.9999879,0.9999749,0.9999806,1.0000000,1.0000000,1.0000000,1.0000000,0.9999955,0.9999921,0.9999978,1.0000000,1.0000000,1.0000000,0.9999985,1.0000000,1.0000000,0.9999864,0.9999957,0.9999663,0.9999859,0.9999888,1.0000000,1.0000000,0.9999817,0.9999987,0.9999965,0.9999750,0.9999918,0.9999863,0.9995905,0.9999975,1.0000000,0.9991727,0.9999510,0.9999669,1.0000000,1.0000000,0.9999461,1.0000000,0.9999617,0.9999842,1.0000000,0.9999701,1.0000000,0.9999933,1.0000000,0.9999971,1.0000000,0.9999995,0.9999939,0.9995286,0.9999833,0.9999949,1.0000000,1.0000000,1.0000000,0.9999785,0.9998873,0.9999443,0.9999983,0.9999972,0.9999917,1.0000000,1.0000000,0.9999567,0.9999671,0.9999512,0.9999952,1.0000000,1.0000000,0.9999753,0.9999891,0.9999870,0.9999935,1.0000000,0.9999990,0.9999920,0.9999865,0.9999927,0.9999979,0.9999888,0.9999639,0.9999962,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,0.9999351,0.9999970,1.0000000,0.9999944,1.0000000,1.0000000,0.9999980,0.9998452,0.9999918,0.9999859,1.0000000,0.9999924,0.9999604,1.0000000
5.5778894,1.0000000,1.0000000,0.9999813,1.0000000,0.9999045,0.9999871,0.9999660,0.9999979,1.0000000,0.9999896,0.9999800,0.9999806,1.0000000,1.0000000,1.0000000,1.0000000,0.9999958,0.9999978,0.9999978,1.0000000,1.0000000,1.0000000,0.9999985,1.0000000,1.0000000,0.9999864,0.9999957,0.9999663,0.9999859,0.9999888,1.0000000,1.0000000,0.9999875,0.9999987,0.9999977,0.9999750,0.9999938,1.0000000,0.9997360,0.9999975,1.0000000,0.9992352,0.9999510,0.9999727,1.0000000,1.0000000,0.9999461,1.0000000,0.9999802,0.9999842,1.0000000,0.9999701,1.0000000,0.9999964,1.0000000,0.9999971,1.0000000,1.0000000,0.9999948,0.9996187,0.9999850,0.9999949,1.0000000,1.0000000,1.0000000,0.9999902,0.9999063,0.9999532,0.9999983,0.9999972,0.9999952,1.0000000,1.0000000,0.9999583,0.9999742,0.9999663,0.9999952,1.0000000,1.0000000,0.9999781,0.9999910,0.9999870,0.9999935,1.0000000,0.9999990,0.9999941,0.9999865,0.9999927,0.9999979,0.9999888,0.9999666,0.9999962,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,0.9999396,0.9999970,1.0000000,0.9999944,1.0000000,1.0000000,0.9999980,0.9998452,1.0000000,0.9999914,1.0000000,0.9999960,0.9999931,1.0000000
5.6281407,1.0000000,1.0000000,0.9999820,1.0000000,0.9999190,0.9999871,0.9999733,0.9999979,1.0000000,0.9999907,0.9999835,0.9999806,1.0000000,1.0000000,1.0000000,1.0000000,0.9999958,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,0.9999985,1.0000000,1.0000000,0.9999875,0.9999957,0.9999713,0.9999859,0.9999888,1.0000000,1.0000000,0.9999934,0.9999987,0.9999977,0.9999750,0.9999968,1.0000000,0.9997817,0.9999975,1.0000000,0.9992875,0.9999510,0.9999785,1.0000000,1.0000000,0.9999461,1.0000000,0.9999848,0.9999842,1.0000000,0.9999701,1.0000000,0.9999964,1.0000000,0.9999971,1.0000000,1.0000000,0.9999948,0.9996902,0.9999850,0.9999950,1.0000000,1.0000000,1.0000000,0.9999989,0.9999169,0.9999595,0.9999983,0.9999978,0.9999952,1.0000000,1.0000000,0.9999583,0.9999858,0.9999720,0.9999965,1.0000000,1.0000000,0.9999810,0.9999910,0.9999954,0.9999935,1.0000000,0.9999990,0.9999941,0.9999865,0.9999927,0.9999979,0.9999888,0.9999802,0.9999962,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,0.9999541,0.9999970,1.0000000,0.9999944,1.0000000,1.0000000,0.9999983,0.9998467,1.0000000,0.9999961,1.0000000,0.9999960,0.9999993,1.0000000
5.6783920,1.0000000,1.0000000,0.9999820,1.0000000,0.9999246,0.9999871,0.9999806,0.9999979,1.0000000,0.9999907,0.9999852,0.9999841,1.0000000,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,0.9999985,1.0000000,1.0000000,0.9999875,0.9999957,0.9999748,0.9999859,0.9999888,1.0000000,1.0000000,0.9999937,0.9999987,0.9999988,0.9999873,0.9999988,1.0000000,0.9997817,0.9999975,1.0000000,0.9993440,0.9999818,0.9999785,1.0000000,1.0000000,0.9999461,1.0000000,0.9999886,0.9999861,1.0000000,0.9999701,1.0000000,0.9999992,1.0000000,0.9999971,1.0000000,1.0000000,0.9999966,0.9997102,0.9999850,0.9999950,1.0000000,1.0000000,1.0000000,0.9999989,0.9999357,0.9999614,0.9999983,0.9999993,0.9999952,1.0000000,1.0000000,0.9999602,0.9999858,0.9999754,0.9999993,1.0000000,1.0000000,0.9999810,0.9999910,0.9999954,0.9999935,1.0000000,0.9999990,0.9999941,0.9999910,0.9999989,0.9999983,0.9999888,0.9999829,0.9999962,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,0.9999661,0.9999970,1.0000000,0.9999945,1.0000000,1.0000000,0.9999983,0.9998467,1.0000000,0.9999971,1.0000000,0.9999978,0.9999993,1.0000000
5.7286432,1.0000000,1.0000000,0.9999820,1.0000000,0.9999246,0.9999882,0.9999869,0.9999979,1.0000000,0.9999965,0.9999852,0.9999841,1.0000000,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,0.9999990,1.0000000,1.0000000,0.9999920,0.9999957,0.9999782,0.9999859,0.9999888,1.0000000,1.0000000,0.9999940,0.9999987,1.0000000,1.0000000,0.9999988,1.0000000,0.9997817,0.9999975,1.0000000,0.9994197,1.0000000,0.9999785,1.0000000,1.0000000,0.9999636,1.0000000,0.9999894,0.9999861,1.0000000,0.9999701,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,0.9999966,0.9998254,0.9999850,0.9999994,1.0000000,1.0000000,1.0000000,0.9999989,0.9999395,0.9999739,0.9999983,1.0000000,1.0000000,1.0000000,1.0000000,0.9999721,0.9999927,0.9999754,1.0000000,1.0000000,1.0000000,0.9999836,0.9999923,0.9999954,0.9999935,1.0000000,0.9999990,0.9999941,0.9999955,0.9999989,0.9999983,0.9999888,0.9999902,0.9999962,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,0.9999893,1.0000000,1.0000000,0.9999945,1.0000000,1.0000000,0.9999983,0.9998467,1.0000000,0.9999991,1.0000000,0.9999978,0.9999993,1.0000000
5.7788945,1.0000000,1.0000000,1.0000000,1.0000000,0.9999246,0.9999882,0.9999927,0.9999979,1.0000000,0.9999989,0.9999917,0.9999876,1.0000000,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,0.9999990,1.0000000,1.0000000,0.9999920,0.9999957,0.9999815,0.9999859,0.9999888,1.0000000,1.0000000,0.9999940,0.9999987,1.0000000,1.0000000,0.9999988,1.0000000,0.9997817,0.9999975,1.0000000,0.9994827,1.0000000,0.9999785,1.0000000,1.0000000,0.9999636,1.0000000,0.9999939,0.9999861,1.0000000,0.9999701,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999360,0.9999862,0.9999996,1.0000000,1.0000000,1.0000000,0.9999989,0.9999526,0.9999792,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,0.9999876,0.9999968,0.9999754,1.0000000,1.0000000,1.0000000,0.9999861,0.9999949,0.9999954,0.9999935,1.0000000,0.9999990,0.9999941,1.0000000,0.9999989,0.9999992,0.9999888,0.9999902,0.9999962,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,0.9999893,1.0000000,1.0000000,0.9999945,1.0000000,1.0000000,0.9999999,0.9998637,1.0000000,1.0000000,1.0000000,0.9999983,0.9999993,1.0000000
5.8291457,1.0000000,1.0000000,1.0000000,1.0000000,0.9999270,0.9999899,0.9999927,0.9999979,1.0000000,1.0000000,0.9999946,0.9999933,1.0000000,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999920,0.9999957,0.9999815,0.9999859,0.9999940,1.0000000,1.0000000,0.9999940,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9997817,0.9999975,1.0000000,0.9995477,1.0000000,0.9999785,1.0000000,1.0000000,0.9999636,1.0000000,0.9999954,0.9999861,1.0000000,0.9999701,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999846,0.9999862,0.9999996,1.0000000,1.0000000,1.0000000,0.9999989,0.9999670,0.9999851,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,0.9999876,0.9999968,0.9999754,1.0000000,1.0000000,1.0000000,0.9999861,0.9999949,0.9999954,0.9999935,1.0000000,0.9999990,0.9999941,1.0000000,0.9999989,0.9999992,0.9999888,0.9999969,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999893,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,0.9998637,1.0000000,1.0000000,1.0000000,0.9999983,0.9999993,1.0000000
5.8793970,1.0000000,1.0000000,1.0000000,1.0000000,0.9999270,0.9999899,0.9999967,0.9999979,1.0000000,1.0000000,0.9999946,0.9999933,1.0000000,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999970,0.9999957,0.9999832,0.9999859,0.9999992,1.0000000,1.0000000,0.9999940,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9997817,0.9999975,1.0000000,0.9995985,1.0000000,0.9999785,1.0000000,1.0000000,0.9999696,1.0000000,0.9999954,0.9999878,1.0000000,0.9999701,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999955,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999817,0.9999953,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,0.9999893,0.9999984,0.9999754,1.0000000,1.0000000,1.0000000,0.9999909,0.9999949,0.9999961,0.9999935,1.0000000,0.9999990,0.9999941,1.0000000,0.9999989,0.9999992,0.9999888,0.9999975,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999899,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,0.9998969,1.0000000,1.0000000,1.0000000,0.9999983,0.9999993,1.0000000
5.9296482,1.0000000,1.0000000,1.0000000,1.0000000,0.9999344,0.9999899,0.9999967,0.9999979,1.0000000,1.0000000,0.9999946,0.9999933,1.0000000,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999970,0.9999957,0.9999850,0.9999859,0.9999992,1.0000000,1.0000000,0.9999960,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9998684,0.9999982,1.0000000,0.9996250,1.0000000,0.9999893,1.0000000,1.0000000,0.9999696,1.0000000,0.9999954,0.9999878,1.0000000,0.9999701,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999860,0.9999953,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,0.9999912,0.9999984,0.9999789,1.0000000,1.0000000,1.0000000,0.9999909,0.9999949,0.9999985,0.9999935,1.0000000,0.9999990,0.9999963,1.0000000,0.9999989,0.9999992,0.9999888,0.9999975,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999899,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,0.9998969,1.0000000,1.0000000,1.0000000,0.9999983,0.9999993,1.0000000
5.9798995,1.0000000,1.0000000,1.0000000,1.0000000,0.9999500,0.9999920,0.9999967,0.9999979,1.0000000,1.0000000,0.9999978,0.9999949,1.0000000,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999970,0.9999996,0.9999850,0.9999859,0.9999992,1.0000000,1.0000000,0.9999960,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9998684,0.9999982,1.0000000,0.9996719,1.0000000,0.9999978,1.0000000,1.0000000,0.9999877,1.0000000,0.9999954,0.9999889,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999860,0.9999953,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,0.9999912,1.0000000,0.9999789,1.0000000,1.0000000,1.0000000,0.9999924,0.9999983,0.9999985,0.9999935,1.0000000,0.9999990,0.9999963,1.0000000,0.9999989,0.9999992,0.9999888,0.9999975,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999899,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,0.9998973,1.0000000,1.0000000,1.0000000,0.9999983,0.9999993,1.0000000
6.0301508,1.0000000,1.0000000,1.0000000,1.0000000,0.9999500,0.9999938,0.9999967,0.9999979,1.0000000,1.0000000,0.9999978,0.9999976,1.0000000,1.0000000,1.0000000,1.0000000,0.9999971,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999970,0.9999996,0.9999850,0.9999859,0.9999992,1.0000000,1.0000000,0.9999960,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9998684,0.9999982,1.0000000,0.9997059,1.0000000,0.9999978,1.0000000,1.0000000,0.9999996,1.0000000,0.9999964,0.9999910,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999868,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999931,1.0000000,0.9999823,1.0000000,1.0000000,1.0000000,0.9999924,1.0000000,0.9999993,1.0000000,1.0000000,0.9999990,0.9999963,1.0000000,0.9999989,0.9999992,0.9999888,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999905,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9998973,1.0000000,1.0000000,1.0000000,0.9999983,0.9999997,1.0000000
6.0804020,1.0000000,1.0000000,1.0000000,1.0000000,0.9999500,0.9999955,0.9999967,0.9999979,1.0000000,1.0000000,0.9999978,0.9999976,1.0000000,1.0000000,1.0000000,1.0000000,0.9999984,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999970,0.9999996,0.9999877,0.9999859,0.9999992,1.0000000,1.0000000,0.9999960,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9999141,0.9999982,1.0000000,0.9997722,1.0000000,0.9999978,1.0000000,1.0000000,0.9999996,1.0000000,0.9999964,0.9999910,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999959,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999931,1.0000000,0.9999823,1.0000000,1.0000000,1.0000000,0.9999924,1.0000000,0.9999993,1.0000000,1.0000000,0.9999990,0.9999963,1.0000000,0.9999989,0.9999992,0.9999888,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999905,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9998973,1.0000000,1.0000000,1.0000000,0.9999983,0.9999997,1.0000000
6.1306533,1.0000000,1.0000000,1.0000000,1.0000000,0.9999596,0.9999955,0.9999990,0.9999979,1.0000000,1.0000000,0.9999978,0.9999976,1.0000000,1.0000000,1.0000000,1.0000000,0.9999984,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999970,0.9999996,0.9999889,0.9999941,0.9999992,1.0000000,1.0000000,0.9999960,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9999598,0.9999982,1.0000000,0.9997971,1.0000000,0.9999978,1.0000000,1.0000000,0.9999996,1.0000000,0.9999964,0.9999913,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999959,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999931,1.0000000,0.9999823,1.0000000,1.0000000,1.0000000,0.9999924,1.0000000,0.9999993,1.0000000,1.0000000,0.9999990,0.9999979,1.0000000,0.9999989,0.9999992,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999905,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9998973,1.0000000,1.0000000,1.0000000,0.9999983,0.9999997,1.0000000
6.1809045,1.0000000,1.0000000,1.0000000,1.0000000,0.9999596,0.9999976,0.9999990,0.9999979,1.0000000,1.0000000,0.9999978,0.9999976,1.0000000,1.0000000,1.0000000,1.0000000,0.9999986,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999970,0.9999996,0.9999916,0.9999941,0.9999992,1.0000000,1.0000000,0.9999960,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,1.0000000,0.9999995,1.0000000,0.9998228,1.0000000,0.9999978,1.0000000,1.0000000,0.9999996,1.0000000,0.9999964,0.9999917,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999964,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999948,1.0000000,0.9999823,1.0000000,1.0000000,1.0000000,0.9999924,1.0000000,1.0000000,1.0000000,1.0000000,0.9999990,0.9999979,1.0000000,0.9999989,0.9999998,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999905,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.2311558,1.0000000,1.0000000,1.0000000,1.0000000,0.9999596,0.9999998,0.9999990,0.9999986,1.0000000,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999989,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999970,0.9999996,0.9999943,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,1.0000000,1.0000000,1.0000000,0.9998503,1.0000000,0.9999978,1.0000000,1.0000000,0.9999996,1.0000000,0.9999964,0.9999948,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999964,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999948,1.0000000,0.9999823,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999990,0.9999979,1.0000000,0.9999989,0.9999998,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999905,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.2814070,1.0000000,1.0000000,1.0000000,1.0000000,0.9999596,0.9999998,1.0000000,0.9999986,1.0000000,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999989,1.0000000,0.9999989,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999970,0.9999996,0.9999944,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,1.0000000,1.0000000,1.0000000,0.9999194,1.0000000,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9999968,0.9999948,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999964,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999948,1.0000000,0.9999845,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999990,0.9999979,1.0000000,0.9999989,0.9999998,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999905,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.3316583,1.0000000,1.0000000,1.0000000,1.0000000,0.9999798,0.9999998,1.0000000,0.9999986,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,0.9999989,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999973,0.9999996,0.9999944,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,1.0000000,1.0000000,1.0000000,0.9999416,1.0000000,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9999979,0.9999948,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999972,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999948,1.0000000,0.9999845,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999979,1.0000000,0.9999989,0.9999998,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.3819095,1.0000000,1.0000000,1.0000000,1.0000000,0.9999899,0.9999998,1.0000000,0.9999986,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,0.9999989,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999973,0.9999996,0.9999944,1.0000000,0.9999996,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,1.0000000,1.0000000,1.0000000,0.9999657,1.0000000,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9999979,0.9999948,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999972,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999948,1.0000000,0.9999845,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999979,1.0000000,1.0000000,0.9999998,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.4321608,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,0.9999986,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999989,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999978,0.9999996,0.9999955,1.0000000,0.9999996,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,1.0000000,1.0000000,1.0000000,0.9999704,1.0000000,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9999984,0.9999958,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999972,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999948,1.0000000,0.9999942,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999979,1.0000000,1.0000000,0.9999998,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.4824121,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,0.9999986,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999989,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999978,0.9999996,0.9999955,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999748,1.0000000,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9999989,0.9999958,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999972,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,0.9999942,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.5326633,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,0.9999986,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999989,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999978,0.9999996,0.9999955,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999955,1.0000000,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9999989,0.9999958,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999981,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,0.9999942,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.5829146,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,0.9999986,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999989,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999978,0.9999996,0.9999970,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999955,1.0000000,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,0.9999989,0.9999958,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,0.9999971,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.6331658,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,0.9999986,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999989,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999955,1.0000000,1.0000000,1.0000000,1.0000000,0.9999996,1.0000000,1.0000000,0.9999958,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,0.9999971,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.6834171,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,0.9999993,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999989,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999959,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,0.9999971,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.7336683,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,0.9999993,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999989,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999967,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,0.9999971,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.7839196,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,0.9999993,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999989,1.0000000,1.0000000,1.0000000,0.9999993,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999970,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.8341709,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,0.9999993,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999989,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999970,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.8844221,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,0.9999993,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999989,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999970,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.9346734,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,0.9999993,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
6.9849246,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,0.9999993,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
7.0351759,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,0.9999993,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999965,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000
7.0854271,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999967,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.1356784,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999967,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.1859296,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999967,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.2361809,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999967,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.2864322,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999982,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999967,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.3366834,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999967,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.3869347,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,0.9999998,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999967,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999963,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.4371859,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.4874372,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.5376884,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.5879397,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,0.9999992,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.6381910,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,0.9999996,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.6884422,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999978,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.7386935,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.7889447,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999976,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.8391960,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.8894472,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.9396985,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
7.9899497,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.0402010,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.0904523,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.1407035,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999997,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.1909548,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.2412060,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,0.9999999,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.2914573,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.3417085,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.3919598,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.4422111,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.4924623,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.5427136,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.5929648,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.6432161,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.6934673,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.7437186,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.7939698,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.8442211,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.8944724,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.9447236,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
8.9949749,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.0452261,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.0954774,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.1457286,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.1959799,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.2462312,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.2964824,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.3467337,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.3969849,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.4472362,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.4974874,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.5477387,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.5979899,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.6482412,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.6984925,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.7487437,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.7989950,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.8492462,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.8994975,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
9.9497487,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000
10.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000,1.0000000

==> figures/dataset/fiber_dist_cdf.csv <==
dist_level,aircraft,amphora,armadillo,armchair,beetle_refined,bimba100K,blade,block,botijo,bozbezbozzel100K,bozbezbozzel50K,brain100k,bumpy_sphere,bumpy_torus,bunnyBotsch,buste,camel,camille_hand100K,carter100K,casting_refined,chair,chair100K,chinese_lion100K,cow2,cup,dancer2,dancer_25k,dancing_children100K,david,deformed_armadillo,dente,dilo,dragonstand_recon100K,duck,elephant,elk,eros100K,face-YO,fandisk,femur,fertility_tri,filigree100k,fish,focal-octa,foot,gargoyle100K,gearbox,genus3,grayloc,greek_sculpture,hand,hand_olivier,helmet,heptoroid100k,holes3,homer,horse,igea100k,isidore_horse,joint,julius,kitten100K,knot1,knot100K,laurent_hand,lion_recon_50K,lucy100k,magalie_hand100K,mannequin-devil,mask,master_cylinder100K,max-planck,moai,mouse,neptune0,nicolo_da_uzzano,oil_pump100K,oni,pear,pegaso,pensatore,pierrot100k,pig,plane-sphere,polygirl,pulley100K,ramses,raptor50K,red_circular_box100K,retinal,rgb_dragon,robocat_deci,rocker_arm,rolling_stage100K,santa,screwdriver,sculpt,seahorse2_100K,sediapatch1_100K,sharp_sphere,thai_statue,three_peaks,torso,trim-star,twirl,uu-memento100k,vase-lion100K,venus,vh_skin,woodenfish,wrench50K
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.0490873852123405,0.01966772,0.01628094,0.02625415,0.09747061,0.1052602,0.0309558,0.02993102,0.02293102,0.0292783,0.03604253,0.03234816,0.02007981,0.0513106,0.04201466,0.05156669,0.03486947,0.03363115,0.03515687,0.03154426,0.04181007,0.05054795,0.05054795,0.02551517,0.03470981,0.08635212,0.04791698,0.01964844,0.04088079,0.03289883,0.03030876,0.03876792,0.09218114,0.05980816,0.05294074,0.02781212,0.02876972,0.03328106,0.03385342,0.03580958,0.03126462,0.1228495,0.1050988,0.01887402,0.05472095,0.01902926,0.03180442,0.02481552,0.03185718,0.0316156,0.02333976,0.01818359,0.01819927,0.0475402,0.01740238,0.07034108,0.06776453,0.04198558,0.04036335,0.03191562,0.09138501,0.02242168,0.07123918,0.03027627,0.03963388,0.01880275,0.04039245,0.02666069,0.02511906,0.02976786,0.06684847,0.04365187,0.01778794,0.05443931,0.03457914,0.03473732,0.02092187,0.03520424,0.0370274,0.04687141,0.02380201,0.03883124,0.04562778,0.01879432,0.1743911,0.01575844,0.06544931,0.0491203,0.02576743,0.02207733,0.04280881,0.02052547,0.04259126,0.04494146,0.02562585,0.01947136,0.03289987,0.08063597,0.04928486,0.0321843,0.04181355,0.02973576,0.04356327,0.0262997,0.1063952,0.05572426,0.02208357,0.03003779,0.03284018,0.02730337,0.02404761,0.02337116
0.098174770424681,0.03997603,0.03255857,0.05237246,0.1885606,0.2012269,0.06180455,0.05926386,0.04521602,0.05820911,0.07105439,0.06387389,0.04005522,0.1001471,0.08287331,0.1012333,0.06898533,0.06658781,0.06963646,0.06293412,0.0819565,0.09883444,0.09883444,0.0508501,0.06766059,0.1663572,0.09361942,0.03918969,0.08003767,0.06517815,0.06034589,0.07674197,0.1780987,0.1167315,0.1035648,0.05508805,0.05732051,0.0661917,0.06752401,0.0708658,0.06146151,0.2327203,0.1979714,0.03773513,0.1073783,0.03802469,0.06225687,0.04943381,0.0628462,0.06276127,0.04651792,0.03609547,0.03640604,0.09054285,0.03490055,0.1336194,0.1318572,0.08238007,0.07960862,0.06347587,0.1727393,0.0448213,0.138417,0.0588769,0.07866672,0.0376332,0.07935293,0.05306705,0.05014269,0.0590479,0.1305398,0.08595885,0.03555881,0.1064546,0.06824717,0.06859496,0.04184134,0.06989748,0.06981662,0.09200752,0.04738302,0.07667108,0.08978497,0.03746776,0.3449309,0.03151562,0.1254296,0.09589946,0.05123638,0.04399281,0.08487702,0.04096585,0.08276622,0.08843802,0.0509875,0.03888997,0.06509142,0.1550159,0.09749196,0.06394061,0.08286081,0.05899779,0.08404737,0.05290652,0.2021223,0.1044183,0.04410129,0.05869233,0.06412117,0.05377391,0.04788562,0.04664738
0.147262155637022,0.05902203,0.04883227,0.07818729,0.2697601,0.2821942,0.09221619,0.08758565,0.06682905,0.08645804,0.1044471,0.0940894,0.05984137,0.1456542,0.1216393,0.1475245,0.1018892,0.0979951,0.1028105,0.09385981,0.11846,0.1435945,0.1435945,0.07581848,0.0980994,0.2399782,0.135802,0.05861042,0.1160536,0.09631791,0.08972945,0.1134889,0.2543448,0.1687027,0.1506309,0.08154586,0.08471643,0.09822044,0.1007735,0.1042851,0.09042494,0.3223301,0.272339,0.05658838,0.1578711,0.05697701,0.09100298,0.07362756,0.0923069,0.09300744,0.06926805,0.05378035,0.05458478,0.1286281,0.05240439,0.1896858,0.1898125,0.1203998,0.1168551,0.09420003,0.2388141,0.067176,0.1989741,0.08463962,0.1166932,0.05649534,0.1158528,0.07897905,0.07492421,0.08746328,0.1890229,0.1259407,0.05331236,0.1547675,0.1003508,0.1011141,0.06273495,0.1037566,0.09801809,0.1342233,0.07060639,0.1127902,0.1312324,0.0560371,0.4787659,0.04727286,0.1774859,0.1391608,0.07622302,0.06560681,0.1260281,0.06122257,0.1191859,0.1294303,0.07582878,0.0581892,0.09600101,0.2197858,0.1434821,0.09494687,0.1228454,0.08739837,0.1201286,0.07968614,0.2836597,0.1429246,0.06589045,0.08595163,0.09257916,0.07900329,0.07138321,0.06980571
0.196349540849362,0.07784001,0.0650962,0.1036419,0.3394048,0.348526,0.122043,0.1148053,0.08767452,0.113956,0.1359623,0.1228934,0.07936853,0.1872322,0.1580771,0.1902514,0.1332658,0.1274661,0.1345537,0.1240762,0.1518554,0.1845747,0.1845747,0.100334,0.1265141,0.3021994,0.1741848,0.07782134,0.149602,0.1261733,0.1184509,0.1487049,0.3201646,0.2152589,0.1936962,0.106995,0.1118891,0.129101,0.1336835,0.1360552,0.118321,0.3932895,0.3301047,0.07538975,0.2046442,0.075897,0.1180175,0.09712341,0.1204637,0.1223039,0.09151328,0.07131883,0.0727577,0.1638156,0.06986444,0.2381088,0.2417279,0.1555779,0.1517382,0.1239384,0.2911834,0.08944833,0.2526517,0.1103782,0.1535286,0.0753828,0.1497033,0.10428,0.09932802,0.1149263,0.2412665,0.1632187,0.07101596,0.1989659,0.1310039,0.1319223,0.08358484,0.1364057,0.1237285,0.17326,0.09338937,0.1468706,0.1696168,0.07456606,0.5836885,0.06302791,0.2215432,0.1786561,0.1004793,0.08682763,0.1658006,0.08122126,0.1524243,0.1679202,0.1000489,0.07731714,0.1254151,0.2756449,0.1870028,0.1249353,0.1614698,0.1149533,0.1517038,0.1066128,0.3494346,0.1766015,0.08739785,0.1117155,0.1202223,0.1031308,0.09442103,0.0927166
0.245436926061703,0.09659587,0.08133389,0.1286211,0.3988326,0.402705,0.1510882,0.1410087,0.1080214,0.1406644,0.165822,0.1504481,0.09862552,0.226018,0.1920262,0.2296417,0.1632375,0.1551181,0.164798,0.1534837,0.1823349,0.2222063,0.2222063,0.1243463,0.1535261,0.3579171,0.2090361,0.09684939,0.1807831,0.1547023,0.1462345,0.1825115,0.3769441,0.2567117,0.2332697,0.1316204,0.1382237,0.1587677,0.1660758,0.1660001,0.1452877,0.4497996,0.3760893,0.09414419,0.2488519,0.09474772,0.1439057,0.1201066,0.1471716,0.1504619,0.113205,0.08883192,0.09085452,0.195959,0.08725587,0.2819987,0.2883814,0.1884351,0.1844265,0.1525471,0.3346441,0.111625,0.3004817,0.1349016,0.1890812,0.09427863,0.1810881,0.1289587,0.1232909,0.1414812,0.2881914,0.1978718,0.08867973,0.239636,0.1600678,0.161191,0.1043489,0.1678386,0.1478296,0.2093562,0.1157033,0.1790395,0.2051525,0.0930671,0.6792495,0.07878106,0.2599888,0.2151784,0.1241079,0.107619,0.2044919,0.1009641,0.1828789,0.2039597,0.1236529,0.09627658,0.1533571,0.3241244,0.2275914,0.1539736,0.1989002,0.1415285,0.179992,0.1333837,0.4037651,0.2079324,0.1085609,0.1364396,0.1469576,0.1262831,0.1171118,0.1153749
0.294524311274043,0.1149124,0.09756021,0.1531446,0.449812,0.4489575,0.1794777,0.1664374,0.1279218,0.1666762,0.1942265,0.1768888,0.1176265,0.2618712,0.2242343,0.2664741,0.1919925,0.1813926,0.1938438,0.1821038,0.2110301,0.2570345,0.2570345,0.1478751,0.1792839,0.4056823,0.2408961,0.11573,0.2102494,0.1821175,0.1732947,0.2148306,0.426736,0.2939912,0.2698218,0.1554479,0.1642298,0.1873427,0.1981699,0.1945073,0.1715558,0.4970693,0.4152312,0.1127944,0.2893789,0.1135819,0.1685216,0.1426193,0.1730147,0.1777116,0.1344913,0.1062585,0.1089435,0.2266701,0.1045704,0.3219302,0.3305265,0.2191887,0.2152695,0.1801304,0.3734115,0.1336878,0.3436974,0.1601437,0.223347,0.11318,0.2106293,0.1530965,0.1467815,0.1672086,0.3308744,0.2301895,0.1062769,0.2771515,0.1880135,0.1891013,0.1250316,0.1980161,0.1714953,0.243294,0.1375855,0.2094642,0.2385349,0.1115612,0.7438634,0.09453119,0.2944821,0.249329,0.1470677,0.128077,0.2415982,0.1204276,0.2114831,0.2377456,0.1467488,0.1150567,0.1800179,0.367836,0.2655237,0.1821159,0.2348519,0.1673286,0.2060922,0.159895,0.449894,0.2378688,0.1294554,0.1599014,0.1733524,0.1486233,0.1393473,0.1377136
0.343611696486384,0.1327924,0.1137489,0.1772599,0.4937907,0.4887375,0.2071696,0.1911918,0.1475124,0.1919977,0.221382,0.2023938,0.1363797,0.2957754,0.2546194,0.3010533,0.2196793,0.206439,0.2217074,0.2099283,0.237749,0.2893346,0.2893346,0.1709187,0.2040965,0.4487585,0.2701085,0.1344537,0.2381267,0.2084473,0.1993918,0.2459759,0.4704987,0.3276921,0.3038549,0.1786767,0.1894706,0.2149563,0.2296938,0.2217537,0.1969487,0.5371235,0.4493395,0.1314192,0.3272938,0.1323276,0.1920848,0.1648399,0.1977618,0.2039178,0.1553391,0.1236499,0.1269485,0.2555878,0.1218249,0.3585247,0.3690042,0.2482857,0.2446069,0.2067355,0.4091486,0.1556258,0.3831287,0.1842434,0.2563085,0.1320662,0.2384801,0.1767625,0.169805,0.1921949,0.370092,0.2604798,0.1238274,0.3121184,0.2147838,0.2158458,0.1455699,0.2270216,0.1938115,0.2752383,0.1590303,0.2384536,0.2700863,0.1299925,0.7949971,0.1102795,0.3263199,0.2816194,0.1694812,0.1481577,0.2775196,0.1396636,0.2385146,0.2695756,0.169408,0.1336676,0.2055438,0.4070016,0.3007065,0.2094838,0.2695144,0.1923081,0.2308444,0.1858598,0.4894431,0.2666025,0.1500784,0.1827871,0.1987339,0.170434,0.1613218,0.1597208
0.392699081698724,0.150514,0.1299274,0.2008578,0.5319991,0.5237418,0.2342732,0.2153024,0.1667621,0.2166433,0.24734,0.2269672,0.1548998,0.327322,0.2837621,0.3336681,0.2463859,0.2304142,0.2485457,0.2369773,0.2632712,0.3193891,0.3193891,0.1934901,0.2280447,0.4860685,0.2971189,0.1530665,0.2647195,0.2338072,0.224752,0.2757979,0.5091206,0.3583219,0.3355753,0.2012603,0.214392,0.241619,0.2609045,0.2478217,0.2217715,0.5716826,0.4792698,0.1499103,0.3620538,0.1510471,0.214748,0.1866661,0.2218837,0.2292539,0.1758556,0.1409251,0.1449316,0.2831143,0.1389867,0.3923858,0.4041367,0.2757398,0.2725235,0.2324027,0.4422421,0.1774126,0.4191564,0.2088382,0.2879005,0.1509324,0.2649311,0.1999506,0.1923321,0.2164822,0.4062119,0.2889059,0.1413135,0.3445743,0.2406119,0.2414847,0.1659768,0.2548543,0.2158649,0.3056406,0.1800088,0.2660097,0.3000036,0.1483722,0.8343114,0.1260238,0.3557641,0.3121087,0.1912937,0.1679404,0.3117142,0.1586383,0.2641463,0.2995039,0.1916001,0.1521024,0.230105,0.4430143,0.3334832,0.2360726,0.3025727,0.2165258,0.2542178,0.2110391,0.5240914,0.2939033,0.1704524,0.2046314,0.2237784,0.1915779,0.182846,0.1813611
0.441786466911065,0.1681651,0.1460625,0.2240574,0.5653763,0.5545455,0.2607327,0.2388248,0.185734,0.2406056,0.2722779,0.2507394,0.1731866,0.3572613,0.3114953,0.3643981,0.2721708,0.2534597,0.2743155,0.2632157,0.287468,0.3473878,0.3473878,0.2155592,0.251187,0.5198222,0.3221735,0.1715265,0.2900935,0.2582399,0.249153,0.3045437,0.5433995,0.3864135,0.3653966,0.223284,0.2385845,0.267401,0.291477,0.2728886,0.2457462,0.6014784,0.5057446,0.1683767,0.3944719,0.169643,0.2365907,0.2081941,0.2451031,0.2536172,0.1959818,0.1581539,0.1628166,0.3093368,0.1561075,0.4236732,0.4363296,0.3018166,0.2992111,0.2571989,0.4729293,0.1990316,0.4521925,0.2323816,0.3181847,0.1697746,0.290061,0.222643,0.214377,0.2401141,0.4395858,0.315703,0.1587686,0.3749472,0.2654425,0.2661183,0.1861863,0.2816218,0.2367421,0.3342651,0.2005873,0.2923429,0.3283848,0.1666673,0.8659316,0.141767,0.383337,0.3410153,0.2125809,0.1873531,0.3446961,0.1773926,0.2885463,0.3278057,0.2133563,0.1703593,0.2537555,0.4754021,0.3638463,0.2619427,0.3343116,0.2399746,0.2765895,0.2352593,0.5543419,0.3200533,0.1905708,0.2259205,0.2478582,0.2122681,0.2041049,0.2026078
0.490873852123405,0.1855561,0.162195,0.2467197,0.5949009,0.5824181,0.2866724,0.2617637,0.2044184,0.2638662,0.2962269,0.2737326,0.1912639,0.3852354,0.338219,0.3935236,0.2971392,0.2756639,0.2991683,0.2887228,0.3107146,0.3736155,0.3736155,0.2371908,0.2736797,0.5494662,0.3456549,0.1898892,0.3144808,0.2818439,0.2728463,0.3321568,0.5740725,0.4122971,0.3933898,0.244786,0.2623252,0.2923237,0.3217027,0.2970397,0.2692675,0.6276987,0.5298961,0.1866687,0.4245609,0.1881975,0.2577772,0.2293691,0.2678126,0.2771744,0.215801,0.1753031,0.1806536,0.33457,0.1731361,0.4530127,0.466107,0.3265807,0.3247466,0.2811652,0.5018523,0.2204538,0.4826444,0.2561447,0.3470768,0.1885855,0.3140595,0.2448958,0.2359267,0.2631792,0.4705618,0.3410593,0.1761759,0.4033076,0.2894702,0.2898246,0.2062345,0.3073342,0.2574564,0.3616961,0.2207244,0.3175002,0.355416,0.1848954,0.8899341,0.157505,0.409255,0.3684641,0.2333281,0.2064965,0.3759446,0.195917,0.3118776,0.3545665,0.2346777,0.1884539,0.2766577,0.5054747,0.3922451,0.287127,0.3644818,0.2627335,0.2980649,0.2584112,0.581436,0.345364,0.2104424,0.2464603,0.2716145,0.2324234,0.2249572,0.2234532
0.539961237335746,0.2029294,0.1782838,0.2690073,0.6212652,0.6077462,0.3120087,0.284212,0.2228825,0.2864852,0.3193807,0.2960766,0.2091302,0.4119104,0.3638323,0.4211101,0.3213446,0.2971486,0.3231084,0.3134971,0.3330195,0.3982439,0.3982439,0.2583406,0.2955026,0.576573,0.3677709,0.2081077,0.3378783,0.3046943,0.2956625,0.358779,0.6016909,0.4364543,0.4199776,0.265792,0.2854355,0.3164955,0.3512384,0.3204616,0.2919749,0.6508429,0.5520498,0.2049137,0.4526274,0.2065989,0.2783365,0.2502539,0.2898146,0.2998615,0.2353074,0.192405,0.1983935,0.358767,0.1901424,0.4802419,0.4936675,0.3502601,0.3493159,0.3043805,0.5292159,0.2416619,0.5108623,0.278969,0.3747414,0.2073571,0.3370554,0.2666492,0.25704,0.285663,0.4994828,0.3651917,0.1935631,0.4300585,0.3126885,0.312717,0.2260715,0.3321644,0.2773438,0.3876853,0.2405017,0.341669,0.3812394,0.2030488,0.9093655,0.1732429,0.4338793,0.3946412,0.2536198,0.2253057,0.4059802,0.2142441,0.3343162,0.3800468,0.2555893,0.2063844,0.2988138,0.5328739,0.4186999,0.3116851,0.3933912,0.2848121,0.3189016,0.280549,0.6056331,0.3696613,0.2300842,0.2665375,0.2945261,0.2521994,0.2455219,0.2438846
0.589048622548086,0.2201817,0.1943732,0.2907543,0.6450575,0.6311321,0.3368542,0.306132,0.2411246,0.3084162,0.3416881,0.3177577,0.2268025,0.4369171,0.3885468,0.4473499,0.3448391,0.3179497,0.3462292,0.337614,0.3546447,0.4214617,0.4214617,0.2790957,0.3167994,0.6007608,0.3887178,0.2262294,0.3604421,0.3268214,0.3178301,0.384403,0.6265666,0.4590187,0.4450415,0.2863623,0.3080452,0.339894,0.380351,0.3431747,0.3142585,0.6714232,0.5724353,0.2229617,0.4787224,0.2249448,0.2983598,0.2708167,0.3113551,0.3218167,0.254507,0.209411,0.2160474,0.3820596,0.2070562,0.5058854,0.5193653,0.3728547,0.3729207,0.3268553,0.5551555,0.2626394,0.5370471,0.3018396,0.4010698,0.2260772,0.3591268,0.2879886,0.2776947,0.3076632,0.5264646,0.3881901,0.2109038,0.4551668,0.3351935,0.3348108,0.245727,0.3560525,0.2969676,0.4126924,0.2598797,0.3648591,0.4058935,0.2211411,0.9235535,0.1889761,0.4571836,0.4195661,0.2734356,0.2438758,0.4343376,0.2323618,0.3558872,0.4042797,0.2761011,0.2241711,0.3203507,0.5583681,0.4436239,0.3356229,0.4207991,0.3062718,0.3390634,0.3016935,0.6275779,0.3930419,0.2494772,0.2860341,0.3170102,0.2715306,0.2657009,0.2639149
0.638136007760427,0.2372551,0.2104187,0.3121349,0.6666398,0.6526818,0.3610957,0.3276058,0.2591512,0.3297426,0.3633272,0.3388587,0.2442749,0.4608157,0.412313,0.472216,0.367644,0.3381353,0.3685344,0.3610616,0.3754256,0.4433867,0.4433867,0.2993905,0.3375027,0.6230762,0.4086626,0.24421,0.3821551,0.3483006,0.3391951,0.4090703,0.6491073,0.4803157,0.4689706,0.306467,0.3300676,0.3625913,0.4086714,0.3652953,0.3357548,0.6897844,0.5911843,0.2409478,0.5030815,0.2431238,0.3178494,0.2910741,0.3322948,0.3429732,0.2734256,0.2264193,0.2336183,0.4044962,0.2239444,0.5297453,0.5432327,0.3945386,0.3956784,0.3486493,0.5796327,0.2833672,0.561432,0.3238375,0.4262474,0.2447109,0.3803503,0.3088096,0.297945,0.329119,0.5517138,0.4102045,0.2282153,0.4789338,0.3569861,0.3561868,0.2651629,0.3791796,0.3160188,0.4363928,0.2789364,0.3871977,0.4294734,0.2391437,0.9340685,0.2047097,0.4793847,0.4433465,0.2928289,0.2621314,0.4614988,0.2502886,0.3766976,0.4274482,0.296212,0.2418025,0.3412454,0.5816784,0.4670036,0.3589652,0.4469408,0.3271176,0.3586439,0.3219768,0.6472872,0.4156855,0.2686542,0.305105,0.3386676,0.2904973,0.2855626,0.2835409
0.687223392972767,0.254258,0.2264656,0.3329847,0.6864402,0.6728484,0.384838,0.3485909,0.277001,0.3504358,0.3842159,0.3593917,0.2615725,0.48329,0.4352474,0.4959339,0.3898179,0.3577701,0.3901013,0.3838971,0.3956731,0.464204,0.464204,0.3193281,0.3577584,0.6432924,0.4276767,0.2620954,0.4031546,0.3691448,0.3599818,0.432838,0.6695178,0.5004404,0.4916162,0.3262016,0.3515811,0.3845843,0.4364196,0.3869073,0.3568895,0.7063769,0.6087676,0.2587248,0.5257778,0.2612374,0.3369024,0.3110371,0.3528226,0.3634798,0.2920465,0.2433127,0.2510734,0.426156,0.240742,0.552363,0.5656684,0.4153296,0.4176035,0.3697928,0.6027767,0.3038442,0.5841772,0.345895,0.4502031,0.26326,0.4008147,0.3292498,0.3177716,0.3501529,0.5753933,0.4313014,0.2454597,0.5013512,0.3781345,0.3768694,0.2843948,0.40147,0.3348695,0.4592574,0.2976099,0.4087062,0.4520252,0.2570797,0.9413668,0.220439,0.5004848,0.4660516,0.3118024,0.2801729,0.4871041,0.2680165,0.3968115,0.4495747,0.3159772,0.2593022,0.3615985,0.603481,0.4891926,0.3817286,0.4717563,0.34742,0.3777271,0.3414726,0.6653805,0.4375278,0.2875864,0.3236978,0.3598533,0.3090939,0.3050487,0.3027942
0.736310778185108,0.2712246,0.2424695,0.3534714,0.7046643,0.6916621,0.407988,0.3691917,0.2946481,0.3705743,0.4045467,0.3794204,0.2786936,0.5048458,0.4573535,0.5184717,0.4113699,0.37686,0.4109571,0.406139,0.4153244,0.4840075,0.4840075,0.3388445,0.3775044,0.6621598,0.4459481,0.2798423,0.423431,0.3894296,0.3800533,0.455718,0.6881996,0.5196174,0.5133484,0.3455252,0.3725595,0.4059589,0.4632235,0.4080983,0.3773015,0.7214695,0.6252634,0.2764292,0.5470324,0.279181,0.3555035,0.3307055,0.3728503,0.3832703,0.3104211,0.2602045,0.2684614,0.4471151,0.2575088,0.5735217,0.5866148,0.4353795,0.4388085,0.3903287,0.6246569,0.324053,0.6055174,0.3671562,0.4731106,0.2816731,0.4205825,0.3491913,0.3372274,0.3706951,0.5976639,0.4516104,0.2626613,0.5226807,0.3986804,0.3969379,0.3033959,0.4231037,0.3532286,0.4810011,0.3160147,0.4294946,0.4736797,0.274902,0.9471458,0.2361691,0.5207009,0.4877825,0.3303932,0.2979298,0.5115661,0.2855719,0.4163259,0.4708197,0.335375,0.2766586,0.3813972,0.6236168,0.5101486,0.403941,0.4953519,0.3671953,0.3963657,0.36032,0.6818363,0.4587606,0.3063173,0.3419261,0.3801916,0.3273683,0.3242211,0.3216801
0.785398163397448,0.2880645,0.2584714,0.3734432,0.7215869,0.7093511,0.4306173,0.389339,0.3121475,0.3901514,0.4242051,0.3989365,0.2956537,0.525175,0.4786695,0.5400203,0.4323512,0.3954937,0.4311466,0.4278056,0.4344996,0.5029206,0.5029206,0.358036,0.3968463,0.6794636,0.4634475,0.297494,0.4430442,0.4091479,0.3996081,0.477778,0.7051595,0.5378895,0.5339779,0.3645204,0.3930184,0.4266905,0.489285,0.4289113,0.39735,0.7352516,0.6408,0.2939335,0.5668811,0.2970402,0.3737265,0.3500961,0.3924907,0.4024853,0.3285089,0.2769556,0.28573,0.4673644,0.2741867,0.5936101,0.6064167,0.454676,0.4592813,0.4102837,0.6452604,0.3439994,0.6254941,0.3884011,0.4949091,0.2999733,0.4397174,0.3687842,0.3562969,0.3908432,0.6186204,0.4711572,0.2797761,0.5428753,0.4186387,0.4164032,0.3221737,0.443987,0.3713621,0.5019998,0.3340556,0.4495653,0.4944285,0.2926369,0.9512637,0.2518947,0.5399645,0.5085713,0.3486098,0.315496,0.5346205,0.3029443,0.4352426,0.4911832,0.3544649,0.293892,0.4007024,0.6424789,0.5301638,0.4255989,0.5177995,0.3864921,0.4145968,0.3785682,0.6970349,0.4791638,0.3248108,0.3597569,0.4002027,0.3453265,0.3430286,0.340238
0.834485548609789,0.3049027,0.2744273,0.3930625,0.7372883,0.7258994,0.4526602,0.4091303,0.3294428,0.4092174,0.4433726,0.4179969,0.3124562,0.5447155,0.4992281,0.5605103,0.4527316,0.413627,0.450695,0.4489217,0.4531621,0.5210073,0.5210073,0.376839,0.4157247,0.6956902,0.4803641,0.3150044,0.4620193,0.4283608,0.4185213,0.499015,0.7207773,0.5553988,0.5538184,0.3831225,0.4129851,0.4468525,0.5142946,0.449342,0.4167426,0.7478991,0.6553846,0.3113668,0.5855435,0.3147466,0.3915491,0.3691946,0.4116916,0.4210437,0.3463628,0.29371,0.302942,0.4869771,0.2908247,0.6124651,0.6249432,0.4733417,0.4791018,0.4296787,0.6646424,0.3636649,0.6442965,0.408851,0.5157643,0.3181114,0.4582351,0.3879003,0.3750156,0.4105354,0.6383655,0.4900342,0.2968334,0.5621408,0.4380619,0.4353132,0.3407026,0.4642799,0.3890942,0.5219773,0.3518689,0.4689977,0.5143715,0.3102657,0.9545392,0.2676223,0.5584518,0.5284781,0.3664757,0.332798,0.5566092,0.3201495,0.4536216,0.5107846,0.3732113,0.3109904,0.4195145,0.6599748,0.549156,0.4467269,0.5390873,0.4053063,0.4324003,0.3963347,0.7109082,0.4990771,0.3431083,0.3772494,0.419396,0.3629771,0.3615364,0.3584702
0.883572933822129,0.3216489,0.2903787,0.4121929,0.7519878,0.7415192,0.4741655,0.4285055,0.3466148,0.4277926,0.461941,0.4365909,0.329111,0.5631952,0.5190427,0.5801385,0.4726038,0.4313742,0.4696426,0.4694934,0.4714222,0.5383777,0.5383777,0.395338,0.4342367,0.7107189,0.4966346,0.3324195,0.4804001,0.4470595,0.4369751,0.5195125,0.7350426,0.5721816,0.5727114,0.4014339,0.4324489,0.4664184,0.538442,0.469465,0.4357851,0.7596125,0.6692937,0.3286226,0.6030912,0.3323507,0.4090402,0.3880317,0.4305311,0.439093,0.3639464,0.3103393,0.3200384,0.5059734,0.3073778,0.6304509,0.6425383,0.4913696,0.4982697,0.4485543,0.6828403,0.3830597,0.6619596,0.4293021,0.5356209,0.336123,0.4762128,0.4067018,0.3933754,0.4298516,0.6570031,0.5082631,0.3137885,0.5804316,0.4569448,0.4536986,0.3589928,0.4838972,0.4066032,0.5412947,0.3693328,0.4878038,0.5335174,0.3278104,0.9572308,0.283345,0.5761196,0.547568,0.3840087,0.3499257,0.5773395,0.3371823,0.4715102,0.5296331,0.3916761,0.3279714,0.4378674,0.6764333,0.5673744,0.4673144,0.5593761,0.4236953,0.4498803,0.413652,0.7238289,0.5181539,0.3611748,0.3943979,0.4384035,0.380359,0.3796936,0.3764051
0.93266031903447,0.3383189,0.306284,0.4309873,0.7657313,0.7562,0.4950917,0.4475483,0.3635944,0.4459089,0.4800798,0.4547706,0.3456231,0.5810099,0.53817,0.5988461,0.4919038,0.4486706,0.4880242,0.4895508,0.4892329,0.5550761,0.5550761,0.4134813,0.4523326,0.724887,0.5124552,0.3496941,0.4982318,0.4652985,0.4548636,0.5392651,0.748288,0.5883425,0.5909273,0.4193771,0.451468,0.4854706,0.5615158,0.4891975,0.4542366,0.7705126,0.6825277,0.3458073,0.6196572,0.3498202,0.4261831,0.4065907,0.4489808,0.4565578,0.3813148,0.3269994,0.3370831,0.5244191,0.3238867,0.647416,0.6590693,0.508874,0.5168626,0.4669239,0.6999733,0.4021602,0.6786656,0.4489117,0.5546418,0.3539584,0.4936537,0.4250577,0.4114083,0.4487496,0.6746304,0.525924,0.3306745,0.5979514,0.4753599,0.4715929,0.3770193,0.5029861,0.4237873,0.5597168,0.3866078,0.5060542,0.5519682,0.3452485,0.9593856,0.2990684,0.5931391,0.5658927,0.401227,0.3668111,0.5970821,0.3540579,0.488931,0.5478235,0.409828,0.3448237,0.4557813,0.6918384,0.5847317,0.4874028,0.5786049,0.4416511,0.4670038,0.4306223,0.7357431,0.5368539,0.3790534,0.4112457,0.4566042,0.3974642,0.3975664,0.3940421
0.98174770424681,0.3549161,0.3221834,0.4493193,0.7786649,0.7700771,0.515474,0.4662011,0.3804638,0.463593,0.497675,0.4725241,0.3619937,0.5979008,0.5566031,0.6167926,0.5107495,0.4656241,0.5058566,0.5090952,0.50668,0.5711741,0.5711741,0.4313331,0.4700848,0.7381057,0.5277143,0.3668697,0.5155111,0.4830703,0.472341,0.5583515,0.7604658,0.6038955,0.6083161,0.4370584,0.4699967,0.5039664,0.5836758,0.5086446,0.4723436,0.7806855,0.6951712,0.3628199,0.6353081,0.3671769,0.4430248,0.4248991,0.4670811,0.4735752,0.3984242,0.3435222,0.3540241,0.5422895,0.340314,0.6636135,0.6748255,0.5258261,0.534867,0.4848212,0.716032,0.4209809,0.6944028,0.4685004,0.5727761,0.3716578,0.5106194,0.4431254,0.4291097,0.4672886,0.6913084,0.5430232,0.3474497,0.6146253,0.4932754,0.4890291,0.3947964,0.5214651,0.4407437,0.5775484,0.4035444,0.5237506,0.5697139,0.362593,0.9613349,0.3147863,0.6094336,0.5834972,0.4181451,0.3835345,0.6157248,0.3707717,0.5059141,0.5653602,0.4277136,0.3615616,0.4732639,0.7063587,0.6014321,0.5069623,0.5969541,0.4592176,0.4838421,0.447251,0.7468917,0.554723,0.3967074,0.4277941,0.4746685,0.4143352,0.4151058,0.4114009
1.03083508945915,0.371494,0.3380386,0.4673236,0.7908026,0.7831538,0.5352805,0.4845265,0.3971437,0.4808632,0.51488,0.4898841,0.3782355,0.6142135,0.5744025,0.6339084,0.5290397,0.4821713,0.5231753,0.5281446,0.5237478,0.5867027,0.5867027,0.4488576,0.4874476,0.7505855,0.5426028,0.3839061,0.5323053,0.5004024,0.4893157,0.5767592,0.7718098,0.6189129,0.625092,0.4543857,0.4881207,0.5219843,0.6047691,0.5276687,0.4899195,0.7902062,0.7072028,0.379768,0.6501287,0.3844139,0.4595477,0.4429283,0.4848222,0.4900742,0.4153329,0.3600511,0.3709101,0.5596427,0.356693,0.6789491,0.6896528,0.5423243,0.5523408,0.5022561,0.7311304,0.4394967,0.7093141,0.487297,0.5901734,0.3891712,0.5270941,0.4607667,0.4465032,0.4854286,0.7071053,0.5596189,0.3641484,0.6306222,0.5107588,0.5060157,0.4123075,0.5394553,0.4574059,0.5945524,0.4203207,0.5409433,0.5868254,0.3798319,0.963133,0.3305023,0.6251443,0.6004082,0.4347716,0.4000335,0.6334649,0.3873366,0.5224604,0.582309,0.4453053,0.3781737,0.4903478,0.7200043,0.6173832,0.526039,0.6143578,0.4763894,0.5003267,0.4636177,0.7572063,0.5723018,0.4141756,0.4440672,0.4919813,0.4309451,0.4323666,0.4284827
1.07992247467149,0.387969,0.3538871,0.484896,0.8022691,0.7955774,0.5545501,0.5024889,0.4137224,0.4977498,0.53159,0.506857,0.394345,0.6297206,0.591571,0.6503487,0.5469234,0.4984084,0.5399907,0.5467083,0.5404623,0.6017287,0.6017287,0.4661009,0.5044923,0.762314,0.5569989,0.4008392,0.5486044,0.5173164,0.5059213,0.5945778,0.782347,0.6334116,0.6411474,0.4714773,0.5057657,0.5394832,0.6249475,0.5464041,0.5071597,0.7991909,0.7187977,0.3965449,0.6642284,0.4015355,0.4757991,0.4607136,0.502227,0.5061864,0.4319945,0.3764692,0.3876995,0.5764853,0.3729919,0.6936386,0.7038476,0.5583434,0.5692808,0.5192597,0.7452986,0.457727,0.7234041,0.505999,0.606796,0.4065374,0.5431474,0.4781426,0.4635936,0.5032267,0.7220849,0.5757221,0.3807303,0.645887,0.5277788,0.5225959,0.4295679,0.5568916,0.4738504,0.6110452,0.4367766,0.5576403,0.603311,0.3969488,0.9645639,0.3462122,0.6402199,0.6166916,0.4511298,0.4163819,0.6502549,0.4037474,0.5386257,0.5986862,0.462644,0.3946744,0.5070281,0.7329282,0.6327661,0.5445986,0.6310106,0.4931974,0.5165679,0.4797013,0.7669273,0.5890511,0.4314247,0.460073,0.50915,0.4473502,0.449317,0.4453009
1.12900985988383,0.4044291,0.3696891,0.5021473,0.8130786,0.8073687,0.5732524,0.5201364,0.4301208,0.5142655,0.5479496,0.5234609,0.4103386,0.6447335,0.6081654,0.6660559,0.5642809,0.5142889,0.5563467,0.5647972,0.5568489,0.6162761,0.6162761,0.483043,0.5211763,0.7734207,0.571095,0.4176313,0.5644769,0.5338138,0.5220821,0.6117743,0.7922137,0.6474466,0.6566532,0.4882328,0.5230593,0.5565456,0.6440885,0.564703,0.5239255,0.8076857,0.7299372,0.4132672,0.6776436,0.4185477,0.4917644,0.4782273,0.5193032,0.5218496,0.4484718,0.3928761,0.4044276,0.5928625,0.3892408,0.7076143,0.7172463,0.5739741,0.5857426,0.5358441,0.758656,0.4756465,0.7367995,0.5241184,0.6227725,0.4237119,0.5587683,0.4951166,0.4803951,0.5206424,0.7363143,0.5913823,0.3972222,0.6605654,0.5444026,0.5387686,0.4465672,0.5738798,0.490034,0.6267992,0.4530953,0.5738856,0.6192399,0.4139702,0.9662169,0.3619182,0.6547985,0.6323668,0.4672206,0.4325267,0.6662354,0.4200151,0.5543983,0.6145392,0.4797108,0.4110525,0.5233499,0.7451612,0.647488,0.562694,0.6468195,0.5096505,0.5324975,0.4955809,0.7760127,0.6055789,0.448493,0.4758346,0.5256363,0.4635207,0.4660014,0.4618588
1.17809724509617,0.4208177,0.3854857,0.5189949,0.8233156,0.8185956,0.59143,0.5374413,0.4464223,0.5304384,0.563852,0.5397072,0.4262081,0.6590413,0.624198,0.6811583,0.5812724,0.5298837,0.5722396,0.5824255,0.5729079,0.6303877,0.6303877,0.4997146,0.5375576,0.7839204,0.5847492,0.434317,0.5798972,0.5499379,0.5379105,0.6284461,0.8014687,0.6610358,0.671524,0.5047704,0.5398757,0.573127,0.6623513,0.5826849,0.5403635,0.8157444,0.7406828,0.4298194,0.6904713,0.4354463,0.5074763,0.4955066,0.5360484,0.5371767,0.4647083,0.4091941,0.4210721,0.6087595,0.4054103,0.7209961,0.7301139,0.5891814,0.6017164,0.5520315,0.771208,0.4932741,0.7494875,0.5420086,0.638072,0.4407265,0.5740094,0.5118427,0.4969207,0.5377307,0.7498326,0.6066054,0.4135861,0.6746079,0.5606013,0.5545754,0.4633233,0.5903607,0.5059928,0.6421108,0.4691093,0.5896803,0.6346086,0.4308613,0.9676352,0.3776179,0.668805,0.647484,0.4830686,0.4485316,0.6813921,0.4361418,0.5698315,0.6298845,0.4965348,0.4273233,0.539296,0.756781,0.6617153,0.5802854,0.6619885,0.5257643,0.548201,0.5112008,0.7846132,0.621303,0.4653467,0.4913599,0.5419681,0.479506,0.482393,0.4781657
1.22718463030851,0.43712,0.4012345,0.5355302,0.8329844,0.8292553,0.6090481,0.5544375,0.4625434,0.546273,0.5794324,0.5556024,0.4419728,0.672914,0.6397062,0.6955947,0.5977589,0.5451656,0.587715,0.5995926,0.5886401,0.6440815,0.6440815,0.5161027,0.5535944,0.7938716,0.5981535,0.4508565,0.5949288,0.5656599,0.5533405,0.6445391,0.8101569,0.6742073,0.6858796,0.5209841,0.5563949,0.589296,0.6796406,0.6002106,0.5563747,0.8233905,0.7509981,0.4463125,0.7027316,0.4522423,0.5229222,0.5125193,0.5524845,0.5521121,0.4807698,0.4254806,0.4376452,0.6242131,0.4215287,0.7337694,0.7422762,0.6040404,0.6172446,0.567833,0.7830219,0.5105899,0.7615652,0.5593499,0.6527993,0.4575459,0.5888598,0.5281817,0.51317,0.5544507,0.7626812,0.621424,0.4298506,0.6881209,0.5764218,0.5700032,0.4798327,0.6064219,0.5217143,0.6567391,0.4850046,0.6050565,0.649465,0.4476515,0.9689447,0.3933131,0.6823628,0.6620485,0.4986699,0.4643482,0.6958383,0.4521255,0.5848827,0.6447489,0.5130993,0.4434752,0.5549186,0.7678088,0.6753528,0.5974221,0.6764072,0.5415509,0.5635891,0.5266448,0.7926894,0.6368893,0.4820221,0.5066607,0.5576848,0.4952714,0.4985332,0.4942286
1.27627201552085,0.4533619,0.416978,0.5516872,0.8421598,0.8394017,0.6261574,0.5711099,0.4785732,0.5617992,0.5945901,0.5711698,0.4576219,0.6861701,0.654724,0.7094886,0.61391,0.5601852,0.6027668,0.6163206,0.6040615,0.6573944,0.6573944,0.5322316,0.5693488,0.8033368,0.6111655,0.4672886,0.6095612,0.5810484,0.56847,0.6601517,0.8183887,0.6869946,0.6996791,0.5369916,0.5724441,0.6050189,0.6961081,0.6173906,0.5720685,0.8307077,0.761011,0.4626421,0.7145259,0.468925,0.5381351,0.5293035,0.5685934,0.5667558,0.4966009,0.4416819,0.4541462,0.6392328,0.4375694,0.7460283,0.754004,0.6185246,0.6323252,0.5832687,0.7941441,0.5276094,0.7730363,0.5763018,0.6669359,0.4741914,0.6033677,0.5442906,0.5291673,0.5708562,0.774907,0.6358509,0.4459878,0.701084,0.5918564,0.5851003,0.4961133,0.6220186,0.5372123,0.6709932,0.5006087,0.62002,0.6638204,0.464304,0.9701196,0.4090015,0.6954091,0.6761207,0.5140519,0.4800326,0.7095837,0.46798,0.5996479,0.6591607,0.5294298,0.4595232,0.5701947,0.7783373,0.6885579,0.6140694,0.6902738,0.557022,0.5787746,0.5418356,0.8003976,0.6516918,0.4984867,0.5217454,0.5732611,0.5108683,0.5144014,0.5100562
1.32535940073319,0.4695503,0.4326758,0.5675452,0.8508502,0.84903,0.6427165,0.5874787,0.4944269,0.5770143,0.6094548,0.586412,0.4731753,0.6990493,0.669266,0.722789,0.6295866,0.5749339,0.6174415,0.6326034,0.6191979,0.6703442,0.6703442,0.5480914,0.584778,0.8123334,0.6239684,0.4835723,0.6238447,0.5960543,0.5832456,0.6752281,0.8261523,0.6994119,0.7130016,0.5526949,0.5882403,0.620359,0.7116898,0.6341124,0.587383,0.8377007,0.7706802,0.4789031,0.7258481,0.4855126,0.5531055,0.5458295,0.5844156,0.5810607,0.5122721,0.4578363,0.4705661,0.6538498,0.4535579,0.7577732,0.7651205,0.6326982,0.6469997,0.5983512,0.8046135,0.5443212,0.7839858,0.5927804,0.6805625,0.4906383,0.6175329,0.5600286,0.5448996,0.5869094,0.7865515,0.6499115,0.4620268,0.713577,0.6069341,0.5998499,0.5121656,0.6372222,0.5524951,0.6846376,0.5161074,0.6346018,0.6777183,0.480849,0.9713544,0.4246852,0.7080684,0.6897039,0.5292073,0.4955439,0.7227112,0.4836961,0.6140468,0.673134,0.5455146,0.4754559,0.5851827,0.7883824,0.701244,0.6302767,0.7034931,0.5721951,0.5936712,0.556868,0.8077001,0.666387,0.5147755,0.5366299,0.5882826,0.5262664,0.5300337,0.5256554
1.37444678594553,0.4856678,0.4483701,0.5830514,0.8591075,0.8581611,0.658786,0.6035384,0.510195,0.5919492,0.6239256,0.6013475,0.4886163,0.711386,0.6833798,0.7355988,0.6449425,0.5894379,0.6317279,0.6484656,0.6340323,0.6829511,0.6829511,0.563703,0.5999361,0.8209317,0.6364273,0.4997464,0.6377601,0.6107589,0.597749,0.6898502,0.8335711,0.7114886,0.7258316,0.5681995,0.6035781,0.6352852,0.7265139,0.6504694,0.6023886,0.8444137,0.7800638,0.4950021,0.7367766,0.5019867,0.5678562,0.5621333,0.5999126,0.5951109,0.5277217,0.4739175,0.4869172,0.6680534,0.4694711,0.7690376,0.775868,0.6465334,0.6612611,0.6130944,0.8144999,0.5607397,0.7944064,0.6088448,0.6936757,0.506897,0.631383,0.5755498,0.5603992,0.6026576,0.7976454,0.6636161,0.4779434,0.7255907,0.6216582,0.6143006,0.5280063,0.6519993,0.5675453,0.6979567,0.5313376,0.648801,0.6911655,0.4972532,0.9725082,0.4403609,0.7202606,0.702844,0.5441667,0.5109295,0.7352483,0.4992918,0.6282031,0.6866988,0.5613711,0.4912869,0.5998528,0.7979978,0.7135423,0.6460094,0.7162313,0.5870763,0.6083722,0.5716533,0.814714,0.6803108,0.5308586,0.5513132,0.6031699,0.5415056,0.5454172,0.541034
1.42353417115788,0.5017007,0.4640199,0.5982711,0.866935,0.8668013,0.6743121,0.6192963,0.5257852,0.6065934,0.6381236,0.6159792,0.5039702,0.7233866,0.697052,0.7478654,0.6598493,0.6037022,0.6456675,0.6638969,0.6485773,0.6952304,0.6952304,0.5790549,0.6147805,0.8291146,0.6487052,0.5157715,0.6513572,0.6250952,0.611932,0.7039755,0.8405843,0.7232295,0.7382073,0.5834118,0.6186952,0.6498495,0.7405445,0.6663551,0.6170527,0.8508405,0.7891063,0.5110205,0.7473087,0.5183724,0.58238,0.5781807,0.6151392,0.608865,0.5430221,0.4899273,0.5031703,0.6818702,0.4853308,0.7798523,0.7860667,0.6600792,0.6751411,0.6275094,0.8237995,0.5768593,0.8043632,0.6245195,0.706335,0.522951,0.6449247,0.590711,0.5756395,0.6180666,0.8082107,0.6769793,0.4937588,0.7371743,0.6360369,0.6284239,0.5436371,0.6664017,0.5823968,0.7107203,0.5464699,0.6626438,0.7041858,0.5135344,0.9735969,0.4560316,0.7320966,0.7155379,0.5589156,0.5261544,0.7472458,0.5147538,0.641992,0.6998545,0.5769896,0.5070053,0.6142638,0.8071869,0.7253791,0.6613125,0.7284091,0.6016782,0.6227802,0.5862857,0.8213841,0.694191,0.5467647,0.5658167,0.6175502,0.556558,0.5605814,0.5562002
1.47262155637022,0.5176532,0.4796668,0.6131636,0.8743837,0.874978,0.6893705,0.6347566,0.5412947,0.6209792,0.6519569,0.6303243,0.5192166,0.7349108,0.710348,0.7596877,0.674441,0.6177382,0.6592509,0.6789214,0.6628329,0.7072014,0.7072014,0.5941687,0.6293706,0.8369741,0.6606793,0.5316842,0.6646243,0.6391611,0.6258665,0.7176645,0.8473428,0.734667,0.7501489,0.5984363,0.6333665,0.6640285,0.7538828,0.6818739,0.6314206,0.8570545,0.7979232,0.5268748,0.7575218,0.5346449,0.5966991,0.5940086,0.6300467,0.6223962,0.5581119,0.5058872,0.5193506,0.695311,0.501116,0.7902497,0.7959625,0.6733179,0.68864,0.6416103,0.8326424,0.5926956,0.8138615,0.6398228,0.7185454,0.5388072,0.6581756,0.6056687,0.5906628,0.6331793,0.8182888,0.6900159,0.5094528,0.7483417,0.6500953,0.6422763,0.5590755,0.6804098,0.5970191,0.7231941,0.5613573,0.6761307,0.7168014,0.5296725,0.9745601,0.471694,0.7435102,0.7278378,0.5734869,0.5412601,0.7587509,0.530102,0.6555762,0.7126413,0.5923852,0.5226235,0.6283839,0.8160197,0.7368683,0.6761573,0.7401631,0.6160109,0.6370044,0.600681,0.8278508,0.707331,0.5624715,0.5801281,0.6318111,0.5714597,0.5755162,0.5711608
1.52170894158256,0.5335451,0.4952716,0.6277822,0.8814583,0.8827051,0.7038949,0.6499189,0.5566298,0.635095,0.665537,0.6443874,0.5343833,0.74614,0.723232,0.7710222,0.6886109,0.6315605,0.6725185,0.6935321,0.6768195,0.7188785,0.7188785,0.6090336,0.643661,0.8444774,0.6725067,0.5474492,0.6776064,0.6528769,0.6395116,0.7308963,0.8537662,0.7458003,0.7616657,0.6131822,0.647838,0.6778717,0.7665259,0.6969234,0.6454812,0.8630326,0.8064508,0.5426347,0.7674052,0.550831,0.6108101,0.6095832,0.6447041,0.6356699,0.5730607,0.5217429,0.5354148,0.708397,0.516847,0.8002556,0.8053721,0.6862881,0.7017874,0.6554075,0.840985,0.6082452,0.8229586,0.6547666,0.7303571,0.5544535,0.6711554,0.6202819,0.6054337,0.6479697,0.8279004,0.702738,0.5250456,0.7591253,0.6638253,0.6558244,0.5743217,0.6940646,0.6114575,0.7351846,0.5761473,0.6892898,0.729029,0.5456893,0.9756341,0.4873508,0.7546071,0.7397398,0.5878643,0.5562169,0.7697829,0.5453217,0.6688107,0.7250494,0.6075521,0.5381316,0.6422715,0.8244962,0.7479465,0.6905887,0.7514381,0.6300827,0.6509555,0.6149274,0.8340517,0.7204426,0.5779998,0.5942847,0.6455995,0.5861906,0.5902507,0.5859237
1.5707963267949,0.5493307,0.5108725,0.642093,0.8881962,0.8899959,0.7179764,0.6647863,0.5718847,0.6489683,0.678778,0.6581784,0.5494481,0.7569484,0.7357774,0.7819531,0.7024659,0.6451668,0.685458,0.7077481,0.6905225,0.7302711,0.7302711,0.623671,0.6577072,0.8517099,0.6840653,0.5630976,0.6902813,0.6663496,0.652929,0.7437033,0.8599924,0.7566564,0.7727947,0.6277483,0.6618866,0.6913543,0.7785445,0.7116088,0.6592594,0.8688237,0.8147607,0.5582313,0.7770094,0.5669038,0.6247258,0.6249413,0.6590444,0.6487469,0.5878128,0.5375697,0.5513981,0.7211231,0.5325039,0.8098698,0.8145209,0.6989732,0.714581,0.6689117,0.8489704,0.6235236,0.8316518,0.6694062,0.7417767,0.5698994,0.6838625,0.6347023,0.6200022,0.662472,0.8370767,0.7151563,0.5405242,0.7695452,0.6772641,0.6691263,0.5893903,0.7073527,0.6256618,0.7468974,0.5907147,0.7021155,0.7408903,0.561552,0.9766017,0.5029988,0.7653158,0.7512837,0.6020804,0.5710609,0.7803972,0.5604344,0.6818617,0.7371206,0.6224997,0.5535403,0.6558918,0.8326569,0.7587132,0.7045789,0.7623357,0.643906,0.6647244,0.6289463,0.8401099,0.732832,0.5933356,0.608255,0.6592735,0.6007736,0.6047736,0.6004949
1.61988371200724,0.5650559,0.5264327,0.6561416,0.8945974,0.896855,0.7315343,0.6793559,0.5869633,0.6625895,0.6917808,0.6717063,0.5644376,0.7674906,0.7479301,0.7924377,0.7159208,0.6585759,0.6981069,0.721564,0.7039494,0.7413938,0.7413938,0.6380685,0.6714617,0.8586266,0.6954994,0.5786005,0.7026938,0.6794887,0.6660825,0.7560847,0.865932,0.7672285,0.7835191,0.642045,0.6757437,0.7045201,0.7899654,0.7258243,0.6727576,0.8743999,0.8227799,0.5737313,0.7863337,0.582886,0.6384476,0.6400454,0.6731494,0.661594,0.6024263,0.553275,0.5672489,0.7335082,0.5481055,0.8191309,0.8232258,0.7114004,0.7270425,0.6821331,0.8565104,0.6385273,0.8399868,0.6836383,0.7528427,0.5851318,0.6963245,0.6487949,0.6343253,0.6766667,0.8458254,0.7272779,0.5559078,0.7796145,0.6903885,0.6821411,0.6042812,0.7203036,0.6396915,0.7581847,0.6051839,0.7146337,0.752387,0.5772946,0.977583,0.5186414,0.7757307,0.7624622,0.6161159,0.5857652,0.7905934,0.5754214,0.6945707,0.7488341,0.6372237,0.5688414,0.6693002,0.8404974,0.7691105,0.718171,0.7728247,0.6574834,0.6782156,0.642817,0.8459373,0.7452325,0.60849,0.6220897,0.6725095,0.6151944,0.6191158,0.6148825
1.66897109721958,0.5806774,0.5419884,0.6699039,0.9006998,0.9033145,0.7446778,0.6936314,0.6019646,0.6759805,0.7044701,0.6849731,0.579332,0.7776621,0.7597733,0.802558,0.7290616,0.6717808,0.7104547,0.7349949,0.7171087,0.7522575,0.7522575,0.6522505,0.6849889,0.8653188,0.7066979,0.5939826,0.7148289,0.6924098,0.6790264,0.7680581,0.8717192,0.7775467,0.7938989,0.6561689,0.6892072,0.7173481,0.8008344,0.7396824,0.68599,0.8798342,0.8306262,0.5890734,0.7954234,0.5987546,0.6519849,0.6549372,0.6869428,0.6742669,0.6168566,0.5689561,0.5830097,0.7455646,0.5636343,0.8280534,0.8317115,0.7235613,0.7391756,0.6950816,0.8637698,0.6532694,0.8479691,0.6976237,0.7635672,0.6001676,0.708532,0.6627038,0.6484574,0.6905823,0.8541871,0.7391155,0.5711867,0.7893692,0.7032464,0.6949324,0.6190048,0.7329138,0.6534937,0.7692021,0.6194519,0.7268407,0.7635533,0.5928722,0.9785468,0.5342745,0.785797,0.7733195,0.6300055,0.600364,0.8004421,0.5903072,0.7071151,0.7602413,0.6517328,0.5840442,0.6824613,0.8480693,0.7792302,0.7313416,0.7829752,0.6708337,0.6915318,0.6564715,0.8516881,0.7569449,0.6234592,0.6357433,0.685645,0.6294719,0.6332601,0.629092
1.71805848243192,0.5962031,0.5575041,0.6834177,0.9065042,0.9093768,0.7573137,0.7076127,0.616792,0.6891376,0.7169377,0.6980008,0.5941553,0.7875965,0.7712431,0.8122788,0.7418267,0.6848016,0.7225387,0.7480406,0.7299832,0.7628765,0.7628765,0.6662044,0.6982341,0.8717395,0.7177971,0.6092225,0.7267246,0.7050187,0.6917315,0.7796363,0.8772715,0.787597,0.8039013,0.6700362,0.702491,0.7298814,0.8111991,0.7530691,0.6989708,0.8850874,0.8382185,0.604318,0.8042741,0.6145238,0.6653465,0.6695744,0.7005158,0.6867352,0.6311539,0.5845082,0.5986263,0.7573082,0.579103,0.8366607,0.8398009,0.7354763,0.7510008,0.7077694,0.8706443,0.6677459,0.8556414,0.7110457,0.773977,0.6149907,0.7205206,0.6763081,0.6623537,0.7042075,0.8621658,0.7506768,0.5863801,0.7988117,0.7158095,0.7074557,0.633559,0.7452024,0.6671329,0.7798593,0.633619,0.7387632,0.7743868,0.6083257,0.9793769,0.5499024,0.7956012,0.7838484,0.643729,0.6148326,0.809914,0.6050713,0.7193398,0.7713132,0.6660242,0.5991417,0.6954293,0.8553691,0.7890216,0.7441343,0.7927792,0.6839542,0.7045841,0.6699782,0.8572548,0.7686711,0.6382454,0.6492839,0.6983731,0.6435973,0.6472415,0.6431308
1.76714586764426,0.6116222,0.5730154,0.6966679,0.9120387,0.9150736,0.7695648,0.7213005,0.6315417,0.7020745,0.7291139,0.7107767,0.6088898,0.7972026,0.7824243,0.8216703,0.7542766,0.6976259,0.7343461,0.7607098,0.7425995,0.7732541,0.7732541,0.6799544,0.7112629,0.877967,0.7286852,0.6243372,0.7383629,0.7174305,0.7042428,0.7908272,0.8827023,0.797412,0.8135926,0.6837341,0.7153985,0.7420965,0.8210838,0.7660989,0.7116982,0.8902115,0.8456457,0.619404,0.8129152,0.6301786,0.6785297,0.6840027,0.7137845,0.6990493,0.645282,0.6000349,0.6141437,0.7687344,0.5945004,0.8449484,0.8476967,0.7471376,0.7625193,0.7202014,0.877288,0.6819646,0.8630009,0.7242035,0.7840903,0.6296282,0.7322694,0.6897367,0.6760687,0.7175623,0.8697974,0.76197,0.6014802,0.8079795,0.7281245,0.7197775,0.6479525,0.7571748,0.6805443,0.7902462,0.6476055,0.7503944,0.7849201,0.6236061,0.9802526,0.5655199,0.8050867,0.7940823,0.6573182,0.6292018,0.8190959,0.6197401,0.7314056,0.7821036,0.6801032,0.6141424,0.7081661,0.8624228,0.7985611,0.756527,0.802277,0.6968666,0.7174605,0.683281,0.8627853,0.7797272,0.6528533,0.6626478,0.7110054,0.6575811,0.6610377,0.6570045
1.8162332528566,0.6269577,0.5884878,0.7096816,0.917302,0.9203972,0.7813285,0.7346981,0.6461165,0.7147933,0.7410818,0.7233317,0.6235567,0.8065916,0.7932472,0.8306979,0.766373,0.7102748,0.7459119,0.7730074,0.7549287,0.7834055,0.7834055,0.6934875,0.7240159,0.8839535,0.7394888,0.6393128,0.7497772,0.7295497,0.7165355,0.8016469,0.8879331,0.8069662,0.822927,0.6971898,0.7281368,0.7540339,0.8305452,0.7786473,0.7241988,0.8951674,0.8528215,0.6343946,0.8213462,0.6457194,0.6915514,0.698173,0.7268376,0.7111784,0.6592797,0.6154246,0.6295139,0.7798619,0.6098346,0.8529472,0.8552301,0.7585591,0.7737461,0.7323933,0.8835909,0.695924,0.8700841,0.7368855,0.793921,0.6440606,0.7438169,0.7028832,0.6895577,0.730641,0.8770778,0.7730006,0.6165046,0.8168635,0.7401645,0.7318427,0.6621816,0.7688388,0.6938007,0.8003173,0.6614875,0.7617585,0.7951416,0.6387608,0.9811266,0.5811324,0.814328,0.8040132,0.6707547,0.6434493,0.8279346,0.6342915,0.7431759,0.7925754,0.6939663,0.6290397,0.7207244,0.8692295,0.8078096,0.7685622,0.81148,0.7095626,0.7300689,0.696433,0.8681521,0.7908075,0.6672773,0.6759154,0.7232604,0.6714171,0.6746833,0.6707198
1.86532063806894,0.64217,0.6039556,0.7224526,0.9223228,0.9254094,0.7927379,0.7478073,0.6606158,0.7273008,0.7527808,0.7356486,0.6381415,0.8156909,0.8038001,0.8394307,0.7781544,0.7227348,0.7572256,0.7849393,0.7670042,0.793335,0.793335,0.706826,0.7365687,0.8897753,0.7501036,0.6541588,0.7609612,0.7414913,0.7286498,0.8121074,0.8930659,0.8163029,0.8319832,0.7104774,0.7405248,0.765673,0.8395869,0.7908401,0.736459,0.9000283,0.8598667,0.6492269,0.8295997,0.6611414,0.7044029,0.7121383,0.7396019,0.7231713,0.6731234,0.6307905,0.6447768,0.7906981,0.6250974,0.8606706,0.8625961,0.7697388,0.7846873,0.7443461,0.8897031,0.7096273,0.8768935,0.7491822,0.8034959,0.6583244,0.7551403,0.7158623,0.7028741,0.7434596,0.8840477,0.7837785,0.6314468,0.8255109,0.7519756,0.7437267,0.676254,0.78021,0.7068406,0.8101247,0.6752115,0.7728525,0.8050922,0.653743,0.981892,0.5967342,0.8232842,0.8136782,0.6840693,0.6576032,0.8365339,0.6487519,0.7547971,0.80279,0.7076184,0.6438411,0.7330649,0.8758208,0.8168323,0.7802227,0.8204063,0.7220679,0.742503,0.7093956,0.87352,0.801262,0.6815295,0.6890129,0.735433,0.6851157,0.6881578,0.684282
1.91440802328128,0.6572922,0.6193847,0.7349996,0.9271016,0.9300914,0.8036869,0.7606371,0.6749404,0.7396065,0.7642857,0.7477605,0.6526617,0.8245944,0.8140132,0.8478392,0.7896085,0.7350282,0.7683215,0.7965159,0.7787938,0.8030572,0.8030572,0.7199595,0.7488554,0.8953895,0.760647,0.6688684,0.7719395,0.7531617,0.7405652,0.8222174,0.8980363,0.825389,0.8407097,0.7235417,0.7527495,0.7770536,0.8482742,0.8025554,0.7485144,0.9047441,0.8666922,0.6639647,0.8376661,0.6764324,0.717109,0.7258428,0.752151,0.7349966,0.6868423,0.6460118,0.6598919,0.8012632,0.6402953,0.8681339,0.8696397,0.7806876,0.7953575,0.7560798,0.8955232,0.7230777,0.8834634,0.7611083,0.8128193,0.672399,0.7662813,0.728582,0.7159757,0.7560165,0.8907045,0.79431,0.6463208,0.833907,0.7635346,0.7553678,0.6901643,0.7912865,0.7197351,0.8196617,0.68883,0.783699,0.8147588,0.6685992,0.9827482,0.612331,0.8320207,0.8230693,0.6972458,0.6716441,0.8448168,0.6631017,0.7661461,0.8127046,0.7210581,0.6585415,0.7452404,0.882203,0.8255991,0.7915501,0.8290822,0.7343717,0.7546816,0.7222054,0.8787504,0.8117279,0.6955993,0.7020296,0.747256,0.6986732,0.7014917,0.6976975
1.96349540849362,0.6722847,0.6348095,0.7473254,0.9316599,0.9345096,0.8143176,0.773185,0.6891909,0.7517098,0.7755402,0.7596475,0.6671071,0.8332407,0.8239706,0.8559826,0.8007487,0.7471379,0.7791874,0.8077386,0.7903341,0.812571,0.812571,0.7329072,0.7609515,0.9008571,0.7710174,0.6834452,0.7827016,0.7646719,0.7523174,0.831999,0.9029225,0.8342717,0.8491839,0.7364364,0.7646538,0.7881543,0.8565924,0.8139118,0.7603425,0.9093722,0.8733878,0.6785492,0.8455704,0.6915954,0.7296511,0.7393432,0.7644282,0.7467006,0.7004184,0.6612131,0.6748961,0.8115437,0.6554217,0.8753348,0.8765332,0.7914039,0.8057604,0.7675887,0.9011731,0.7362744,0.88979,0.7727283,0.8219208,0.6863271,0.7772122,0.7411412,0.7289135,0.7683231,0.8970826,0.8046028,0.6611216,0.8420976,0.7748794,0.7668426,0.703923,0.8020892,0.7324166,0.828938,0.7023075,0.7942949,0.8241791,0.6832899,0.9835397,0.6279164,0.8404966,0.8322155,0.7103092,0.6855968,0.8529013,0.6773657,0.7773459,0.8223817,0.7342848,0.6731463,0.7572084,0.888381,0.8341636,0.8025295,0.8375079,0.7464995,0.7666814,0.7348393,0.8840032,0.821598,0.7095034,0.714882,0.7590015,0.7120957,0.7146677,0.7109707
2.01258279370596,0.6871841,0.6501955,0.7594408,0.9359982,0.9386423,0.8245253,0.7854622,0.7032647,0.7636257,0.7866128,0.7713408,0.6814911,0.8417068,0.8336058,0.863833,0.8115844,0.759089,0.7898563,0.8186218,0.8015868,0.8218918,0.8218918,0.7456596,0.772789,0.90614,0.7813287,0.6978886,0.7932729,0.7759305,0.763887,0.8414469,0.9076695,0.8429132,0.8573517,0.7491231,0.7763996,0.7990107,0.8646167,0.8248126,0.771983,0.9138647,0.879871,0.6930428,0.853299,0.7066105,0.7420602,0.7525787,0.7764854,0.7582522,0.7138744,0.6762581,0.6897534,0.8215691,0.6704803,0.8822976,0.8831337,0.8018948,0.8159078,0.7788973,0.906568,0.7492272,0.895902,0.7839981,0.8307993,0.7000879,0.7879736,0.7534608,0.7416474,0.7803792,0.9031748,0.8146617,0.67586,0.8500604,0.785993,0.7780865,0.7175218,0.8126112,0.7449602,0.8379736,0.7156805,0.8046589,0.8333351,0.6978482,0.9843559,0.6434973,0.8487691,0.8411092,0.7232475,0.6994447,0.86069,0.6915259,0.7882915,0.8317741,0.7472995,0.6876527,0.7690218,0.8943705,0.8425019,0.8132001,0.8457205,0.7584402,0.7784234,0.747318,0.8891179,0.8314743,0.7232277,0.7276648,0.7704215,0.7253799,0.7277107,0.7241079
2.0616701789183,0.7019499,0.6655777,0.7713572,0.9401392,0.9425658,0.8344595,0.7974659,0.717268,0.775349,0.7974552,0.7828255,0.695808,0.8499462,0.8430001,0.8714482,0.8221124,0.7708632,0.8003174,0.8291651,0.8125937,0.8310214,0.8310214,0.7582361,0.7844505,0.9112949,0.7914838,0.712197,0.8036497,0.7870462,0.7753079,0.8506019,0.9123445,0.8513679,0.8652943,0.7616374,0.7878506,0.8096066,0.8723146,0.8353528,0.7834117,0.9182954,0.8862475,0.707388,0.8608916,0.7214823,0.7543145,0.7656106,0.7882872,0.7696948,0.7271985,0.6912799,0.704499,0.8313315,0.6854705,0.8890353,0.8896062,0.8121649,0.825807,0.7899954,0.9118113,0.7619328,0.9018019,0.7950934,0.8394842,0.7137272,0.7985406,0.7656289,0.7542277,0.7921946,0.9090208,0.8244966,0.6905316,0.8578491,0.7969043,0.7891785,0.7309754,0.8228747,0.7573062,0.8467583,0.7289253,0.8147939,0.8422702,0.7122461,0.9850381,0.6590664,0.8568103,0.8497824,0.7360801,0.7132102,0.868318,0.7056054,0.7990858,0.8409491,0.7600996,0.7020634,0.7806365,0.9001775,0.8506595,0.8235512,0.8537083,0.7702214,0.7899873,0.7596343,0.8942795,0.8408035,0.7367921,0.7402948,0.7817813,0.7385344,0.740609,0.7371138
2.11075756413064,0.7166167,0.6809227,0.7830784,0.9440849,0.9462538,0.8440139,0.809208,0.7310962,0.7868994,0.8081275,0.7941282,0.7100668,0.8580234,0.8520934,0.8788053,0.8323596,0.7824885,0.8106041,0.8393871,0.8233214,0.8399731,0.8399731,0.7706263,0.7958642,0.9162896,0.8015921,0.7263773,0.8138519,0.7979322,0.7865626,0.8594398,0.9169034,0.8595952,0.8729606,0.7739609,0.7991505,0.8199751,0.8797698,0.8454773,0.7946676,0.9226074,0.8924391,0.7216448,0.8683198,0.7361921,0.7664507,0.7783763,0.7998663,0.7810007,0.7404105,0.7061431,0.7191002,0.8408668,0.7003902,0.8955601,0.895818,0.8222197,0.8354704,0.8009124,0.9168445,0.7744082,0.9075144,0.8058862,0.8479719,0.7272246,0.8089531,0.7775782,0.7666156,0.8037706,0.9146152,0.8341133,0.7051449,0.8654356,0.8076069,0.8000553,0.7442738,0.8328744,0.7695241,0.855337,0.7420686,0.8247148,0.8509662,0.7265137,0.9858514,0.674631,0.8646699,0.8582276,0.7488005,0.7268797,0.8756694,0.7195883,0.8096513,0.8498577,0.7726888,0.7163796,0.792106,0.9058256,0.8586182,0.8336203,0.8615168,0.7818308,0.801306,0.7717947,0.8993099,0.8501262,0.7501808,0.7528649,0.7928387,0.7515556,0.7533814,0.7499936
2.15984494934298,0.7311514,0.6962638,0.7946223,0.9478531,0.9497722,0.8533337,0.8206829,0.7448537,0.7982683,0.8185881,0.8052366,0.7242651,0.8658992,0.8609587,0.8859531,0.8423105,0.7939432,0.8207029,0.849284,0.8338046,0.8487458,0.8487458,0.7828512,0.8071106,0.9211675,0.8115604,0.7404213,0.8238723,0.8086895,0.7976825,0.8680203,0.9214006,0.8676493,0.8804236,0.7861086,0.8101751,0.8301012,0.8869363,0.8552472,0.8057271,0.9268597,0.8985207,0.7357632,0.8756222,0.75074,0.7784389,0.7909427,0.8112013,0.7922086,0.7535002,0.7209778,0.7335904,0.8501423,0.7152436,0.9018691,0.9019169,0.8320657,0.8449029,0.8116315,0.9217369,0.786648,0.9130394,0.8165027,0.8562904,0.7406264,0.8191858,0.7893838,0.7788609,0.8151145,0.9199933,0.8435196,0.7196947,0.872874,0.8181169,0.8107919,0.7574353,0.8426282,0.7815514,0.8636702,0.7550928,0.8344281,0.859463,0.7406261,0.9865901,0.6901839,0.8723192,0.8664694,0.7614225,0.7404719,0.8828887,0.7334942,0.8200639,0.8585655,0.7850608,0.7306005,0.8033838,0.9112975,0.8664154,0.8433978,0.8691238,0.7932961,0.812443,0.783806,0.9043984,0.8589368,0.7634141,0.7652906,0.8038429,0.7644498,0.7660216,0.7627524
2.20893233455532,0.745581,0.7115706,0.805984,0.9514458,0.9530944,0.8623122,0.8319039,0.7584391,0.8094775,0.8288882,0.8161737,0.7384095,0.8736267,0.8695433,0.8928712,0.852001,0.8052586,0.8306478,0.8588787,0.8440155,0.8573532,0.8573532,0.7948985,0.8181191,0.9259022,0.8214906,0.7543439,0.833731,0.8192379,0.8086512,0.8763001,0.9257914,0.8754901,0.8876387,0.7980823,0.8210587,0.8400146,0.8939018,0.8646439,0.8166253,0.9309994,0.9044266,0.7497984,0.8827707,0.7651107,0.79032,0.8032476,0.822309,0.8032927,0.7664854,0.7356536,0.7479394,0.8592074,0.7300243,0.907985,0.9077802,0.8417075,0.8541152,0.8221868,0.9264553,0.7986755,0.9183955,0.8268764,0.8644343,0.7539112,0.8292747,0.800989,0.7909256,0.8262276,0.9251461,0.8527207,0.7341873,0.8801284,0.8284371,0.8213278,0.770449,0.8521341,0.7934599,0.8718227,0.7680203,0.8439418,0.8677403,0.7546115,0.9873565,0.7057325,0.879802,0.8745013,0.7739447,0.7539762,0.8898493,0.7473115,0.8302681,0.8670238,0.797222,0.7447315,0.8145236,0.9166267,0.8740384,0.852919,0.8765805,0.8046006,0.8233384,0.7956601,0.9093512,0.8677331,0.7764774,0.777663,0.8145694,0.7772127,0.7785442,0.7753945
2.25801971976766,0.7598864,0.7268725,0.8171886,0.9548826,0.9562906,0.8710855,0.8428662,0.7719554,0.8205173,0.8389955,0.8269316,0.7524996,0.8811779,0.8779156,0.8996066,0.8614145,0.8164132,0.8404248,0.8681656,0.8539873,0.8657979,0.8657979,0.80679,0.8289737,0.9305335,0.8312954,0.7681313,0.8434301,0.8296728,0.8194989,0.8843575,0.9301337,0.8831734,0.8946759,0.8098803,0.8316874,0.8497057,0.9006153,0.8737063,0.8273449,0.9350997,0.9102407,0.7637043,0.8898126,0.7792987,0.8020641,0.8153665,0.8331831,0.8142894,0.7793617,0.7503034,0.7621783,0.8680324,0.7447418,0.9139188,0.9135491,0.8511569,0.8631156,0.8325586,0.9310525,0.8104836,0.9235908,0.8370993,0.8724309,0.7671241,0.8392006,0.8124592,0.8028597,0.8371174,0.9301157,0.8617255,0.7486161,0.8872612,0.8385747,0.8317355,0.7833365,0.8614059,0.8051967,0.8797413,0.7808409,0.8532706,0.8758409,0.7684466,0.9880772,0.7212694,0.8871014,0.8823496,0.7863759,0.7674086,0.896706,0.761057,0.840322,0.8752997,0.8091686,0.7587687,0.8254781,0.921799,0.8815176,0.8621775,0.8838601,0.8157756,0.8340518,0.8073816,0.9143718,0.8760715,0.7893891,0.7899057,0.8252542,0.789854,0.7909488,0.7879252
2.30710710498,0.774076,0.7421443,0.8282251,0.9581663,0.959327,0.8795556,0.8535821,0.785309,0.8314114,0.8489522,0.8375314,0.76654,0.8885968,0.8860299,0.906143,0.8705884,0.8274398,0.8500687,0.8771731,0.8637005,0.8740922,0.8740922,0.8185134,0.8396041,0.9350405,0.8410729,0.781805,0.8529799,0.8399205,0.8302105,0.8921341,0.9343784,0.8906612,0.9014969,0.8215219,0.8421837,0.8592013,0.9071605,0.8824479,0.8379131,0.9391,0.9159059,0.7775305,0.8967132,0.7932933,0.8137139,0.827235,0.8438324,0.8251758,0.7921431,0.7647903,0.7762801,0.8766734,0.759386,0.9196817,0.9191113,0.8604203,0.8719151,0.8427838,0.9355093,0.8220997,0.9286378,0.8471037,0.8802743,0.7802431,0.8489948,0.8237501,0.8146264,0.8477845,0.9348907,0.8705412,0.7629879,0.8942303,0.8485439,0.8419601,0.7960877,0.8704486,0.8168259,0.8875115,0.7935698,0.8624163,0.883746,0.782158,0.9887586,0.7368021,0.8942533,0.8900077,0.7987187,0.7807616,0.9033205,0.774723,0.8501929,0.8833463,0.8209113,0.7727209,0.8363014,0.9268529,0.888847,0.8712056,0.8910159,0.8268038,0.8445429,0.8189459,0.9192663,0.8843838,0.8021394,0.8021011,0.8356902,0.8023678,0.8032462,0.8003485
2.35619449019234,0.7881483,0.7574104,0.8391231,0.9613126,0.9622646,0.8878447,0.8640445,0.7985918,0.8421487,0.858733,0.8479642,0.7805314,0.8958606,0.8939477,0.9125192,0.8795087,0.8383162,0.8595628,0.8858937,0.8731815,0.882237,0.882237,0.8300912,0.8500891,0.9394526,0.8507365,0.7953472,0.8623844,0.8500675,0.8408145,0.8997185,0.9385889,0.8980055,0.9081626,0.8329887,0.8524454,0.868495,0.9134891,0.8908836,0.8483197,0.9430591,0.9214747,0.7912372,0.9035132,0.8070856,0.8252355,0.838925,0.8542584,0.8359834,0.8048294,0.7792577,0.7902685,0.8850784,0.77397,0.9252697,0.9245899,0.8695086,0.8805205,0.8528406,0.9398595,0.8335153,0.9335449,0.8569471,0.8879897,0.7933114,0.8586416,0.8349145,0.826276,0.8582348,0.9395124,0.8791743,0.7772965,0.9010984,0.8583418,0.8520658,0.8087258,0.8792688,0.828293,0.8950552,0.8062044,0.8713984,0.8914936,0.7957265,0.9894751,0.7523235,0.901241,0.8974947,0.8109786,0.7940478,0.9098548,0.7883237,0.8599153,0.8912269,0.8324472,0.7865824,0.8469449,0.9317594,0.8960479,0.8799986,0.8980176,0.8377148,0.8548509,0.8303955,0.924229,0.8922833,0.8147406,0.8141762,0.8460877,0.814764,0.8154356,0.8126699
2.40528187540469,0.8021075,0.7726503,0.8498672,0.9643249,0.9650661,0.8958687,0.8742655,0.8117251,0.8527537,0.8683729,0.8582534,0.7944778,0.9030047,0.9016299,0.9187218,0.8882079,0.8490763,0.8689421,0.8943606,0.8824194,0.8902462,0.8902462,0.8415108,0.860364,0.9437539,0.8603784,0.8087842,0.8716512,0.8600477,0.851297,0.9070449,0.9427019,0.9051719,0.9146399,0.8443152,0.8625785,0.8776092,0.9196765,0.8990511,0.8585835,0.946924,0.9269067,0.8048657,0.9101811,0.8206688,0.836673,0.8503682,0.8644737,0.8466913,0.8174306,0.7935598,0.8041232,0.8933136,0.7884828,0.9307043,0.9298847,0.878432,0.8889413,0.8627671,0.9440893,0.8447602,0.9383184,0.8665911,0.8955722,0.8063077,0.8681654,0.8459195,0.8377726,0.868468,0.9439647,0.887633,0.7915488,0.9078184,0.8679903,0.8620056,0.8212403,0.8878808,0.839663,0.9024756,0.8187547,0.8802124,0.8990648,0.8091757,0.9901902,0.767841,0.9080974,0.9048063,0.8231599,0.8072624,0.9161605,0.8018551,0.8694756,0.898899,0.8437918,0.8003643,0.8574624,0.9365603,0.9031207,0.8885841,0.9049187,0.8484918,0.8649496,0.8416879,0.9290663,0.9001491,0.8271906,0.8262068,0.8562634,0.8270352,0.8275272,0.8248929
2.45436926061703,0.8159529,0.7878846,0.8604913,0.96722,0.967797,0.9037328,0.8842371,0.8247922,0.8632157,0.8778553,0.8683892,0.8083805,0.9100158,0.9091344,0.9247875,0.8966825,0.8597013,0.8781901,0.9025653,0.8914349,0.8981246,0.8981246,0.8527963,0.8705083,0.9479714,0.8699198,0.8220969,0.8807955,0.8699409,0.8616854,0.9142066,0.9467961,0.9122109,0.9209881,0.8554719,0.8724975,0.8865452,0.9256789,0.9069474,0.8687048,0.9507632,0.9322603,0.818385,0.9167645,0.8340343,0.8479963,0.8616352,0.8744866,0.8573275,0.8299505,0.8078475,0.8178621,0.9013377,0.8029385,0.9359962,0.9351116,0.887201,0.8971877,0.872542,0.9482321,0.8558264,0.9429748,0.8761254,0.9030449,0.8192725,0.8775586,0.8568092,0.8491656,0.8784904,0.9482933,0.8959253,0.80574,0.9144576,0.8774825,0.8718366,0.8336543,0.8962874,0.8508921,0.9096849,0.8312228,0.8888848,0.9064988,0.8224969,0.9908183,0.7833479,0.9148122,0.9119632,0.8352671,0.8204167,0.9224114,0.8153286,0.878895,0.9064244,0.8549451,0.8140609,0.8678064,0.9412384,0.9100812,0.8969626,0.9116886,0.8591649,0.8748732,0.8528864,0.9339721,0.9076567,0.8394949,0.8381345,0.8664162,0.8391964,0.8395207,0.8370234
2.50345664582937,0.8296871,0.8030959,0.8709766,0.9700022,0.9704173,0.9113682,0.8939703,0.8377269,0.8735591,0.8872083,0.878398,0.8222432,0.9169223,0.9164287,0.9307064,0.904956,0.8702234,0.8873418,0.910546,0.900227,0.9058845,0.9058845,0.8639355,0.8804608,0.9520933,0.8794455,0.8353126,0.8898157,0.8796886,0.8719675,0.9211374,0.9507963,0.919091,0.9271769,0.8665027,0.8823025,0.8953216,0.9315659,0.9146265,0.8786925,0.9545194,0.9375017,0.8318277,0.9232266,0.8471784,0.8592468,0.8726645,0.8843157,0.8678755,0.8423961,0.8219728,0.8314733,0.9092134,0.8173262,0.941154,0.9401784,0.8958305,0.9052692,0.8822031,0.9522734,0.8667453,0.9475144,0.8854883,0.9104038,0.8321865,0.8868393,0.8675592,0.8604224,0.8883017,0.9524798,0.9040611,0.819877,0.9209672,0.8868449,0.8815222,0.8459596,0.9045093,0.8620356,0.9168002,0.8436155,0.8974074,0.9137785,0.8357041,0.9915233,0.7988514,0.9214129,0.9189619,0.847307,0.8335071,0.9284504,0.8287422,0.888179,0.9137657,0.8659288,0.8276843,0.8780295,0.945829,0.9169338,0.9051562,0.918379,0.8697173,0.8846128,0.863931,0.9387657,0.9151259,0.85166,0.8500222,0.8763722,0.8512379,0.8514254,0.8490648
2.55254403104171,0.8433141,0.8183016,0.8813601,0.9726839,0.9729801,0.9188624,0.9034547,0.8506004,0.8837739,0.8964205,0.8882669,0.8360671,0.9237143,0.9235635,0.9365082,0.9130354,0.880626,0.8963798,0.9182921,0.9088101,0.9135292,0.9135292,0.8749534,0.8902932,0.9561369,0.8888843,0.8484147,0.8987272,0.8893607,0.8821681,0.9279262,0.9547912,0.925858,0.9332585,0.8773721,0.8919187,0.9039437,0.9372968,0.9220611,0.8885555,0.9582454,0.9426631,0.8451688,0.9296063,0.8600949,0.8703944,0.8835254,0.8939643,0.8783566,0.8547729,0.8360847,0.8449694,0.9168889,0.8316595,0.9461757,0.9451884,0.9043254,0.9131945,0.8917292,0.9562406,0.8775099,0.9519545,0.8947431,0.9176691,0.8450872,0.896004,0.8782056,0.8715887,0.8979077,0.9565657,0.9120473,0.8339571,0.9274109,0.8960656,0.8911069,0.8581775,0.9125474,0.8730485,0.9237176,0.8559361,0.9058088,0.920938,0.8487951,0.9921976,0.8143454,0.9278911,0.9258178,0.859282,0.8465438,0.9344525,0.842107,0.8973232,0.9209782,0.8767395,0.8412301,0.8880863,0.9503121,0.9236889,0.9131686,0.9249591,0.8801774,0.8941869,0.8749011,0.9436196,0.9222883,0.8636837,0.861816,0.886308,0.863176,0.8632419,0.8610232
2.60163141625405,0.8568304,0.8334877,0.8916204,0.9752714,0.9754503,0.9261629,0.9127037,0.8633569,0.8938837,0.9055161,0.8980254,0.8498565,0.9304145,0.9305144,0.9421858,0.9209327,0.8909395,0.9053374,0.9258449,0.9171887,0.9210732,0.9210732,0.8858381,0.899953,0.9600975,0.898311,0.8614286,0.9075304,0.8989073,0.8922768,0.9345124,0.9586945,0.9324842,0.9392049,0.8881278,0.9014352,0.9124268,0.9429342,0.9293224,0.8982938,0.9618954,0.9477265,0.8584371,0.9358722,0.8727856,0.8814793,0.8941639,0.9034542,0.8887595,0.8670855,0.8500394,0.8583465,0.9244272,0.8459289,0.9510797,0.95006,0.9127051,0.9209729,0.901157,0.96012,0.8881524,0.9562909,0.9038608,0.9248387,0.8579579,0.9050661,0.8887318,0.8826377,0.9073089,0.9605308,0.9198945,0.8479873,0.9337405,0.9051755,0.9005673,0.8703016,0.9204245,0.8839875,0.9305616,0.8681905,0.9140788,0.9279619,0.8617805,0.9929037,0.8298367,0.9342698,0.932531,0.8712014,0.8595245,0.940264,0.8554207,0.906359,0.928032,0.8874065,0.8547104,0.8980268,0.9547178,0.9303551,0.9210177,0.9314768,0.8905293,0.9035974,0.8857223,0.9483702,0.9294091,0.8755812,0.8735733,0.8960682,0.8750005,0.8749792,0.8729021
2.65071880146639,0.8702474,0.8486677,0.9017958,0.9777768,0.9778821,0.9333419,0.9217063,0.8760608,0.9038806,0.9144898,0.9076603,0.8636126,0.9370209,0.9373266,0.9477675,0.9286679,0.901152,0.9142002,0.9331942,0.9253767,0.9285232,0.9285232,0.8966163,0.9095097,0.963988,0.907665,0.8743417,0.9162457,0.9083912,0.9023166,0.940979,0.9626027,0.9390138,0.9450666,0.8987366,0.9107932,0.9207818,0.9484422,0.9363678,0.9079281,0.9655281,0.9527282,0.871615,0.9420673,0.8852457,0.8924786,0.9046401,0.912786,0.8991012,0.8793438,0.8639854,0.8716153,0.9317991,0.860147,0.9558791,0.954889,0.9209716,0.9286157,0.9104684,0.9639454,0.8986666,0.9605479,0.9129027,0.9319302,0.8708313,0.914028,0.8991677,0.8936097,0.9165129,0.9644165,0.9276116,0.861966,0.9400199,0.91416,0.9099375,0.8823515,0.9281424,0.894819,0.937231,0.8803817,0.922249,0.9348842,0.8746659,0.993488,0.84532,0.9405486,0.9391191,0.8830658,0.8724589,0.946053,0.8686954,0.9152591,0.9349784,0.897932,0.8681229,0.9078106,0.9590437,0.9369391,0.9287118,0.9379057,0.9008012,0.9128599,0.8964859,0.9531754,0.9362734,0.887345,0.885252,0.905821,0.8867321,0.8866373,0.8847082
2.69980618667873,0.8835587,0.8638318,0.9118661,0.9802069,0.9802387,0.9403628,0.9304754,0.8886664,0.9137873,0.923362,0.9172034,0.877339,0.9435501,0.9439851,0.9532488,0.936244,0.9112893,0.9229981,0.9403823,0.9333867,0.9358931,0.9358931,0.9072768,0.9189169,0.9678098,0.9170123,0.8871769,0.9248691,0.9177709,0.91228,0.9472741,0.9664281,0.9454222,0.950817,0.9092438,0.920065,0.929021,0.9538756,0.943273,0.9174489,0.9690958,0.9576542,0.884724,0.9481605,0.897486,0.9034259,0.9149057,0.9219769,0.9093767,0.8915478,0.8777836,0.884778,0.9390529,0.8743069,0.9605805,0.9596012,0.9291468,0.9361329,0.9196978,0.9677007,0.9090848,0.9647173,0.9218509,0.9389433,0.8836933,0.9229003,0.909505,0.9044834,0.9255231,0.968206,0.9352098,0.8759,0.9462031,0.9230536,0.9192066,0.8943223,0.9357245,0.9055887,0.9438484,0.8925174,0.9303084,0.9416928,0.8874572,0.9941868,0.8608013,0.9467438,0.9455827,0.894887,0.8853459,0.9516769,0.8819279,0.9240772,0.9417935,0.9083582,0.8814793,0.9174839,0.9633085,0.943452,0.9362651,0.9442874,0.9109786,0.9219888,0.9071104,0.9578915,0.9430959,0.8989974,0.8969008,0.9154262,0.8983601,0.8982246,0.8964452
2.74889357189107,0.8967815,0.87899,0.9218698,0.98257,0.9825623,0.9472838,0.9390007,0.9012246,0.923598,0.9321313,0.9266401,0.891038,0.9500029,0.950526,0.9586519,0.9436884,0.9213426,0.9317184,0.9474011,0.9412284,0.9431876,0.9431876,0.9178473,0.9282339,0.9715649,0.9263015,0.8999252,0.9334175,0.9270994,0.9221867,0.9534702,0.9702641,0.9517485,0.9565002,0.9196231,0.9292047,0.9371588,0.9592049,0.9499913,0.9268841,0.9726415,0.9625198,0.8977523,0.9541845,0.9095035,0.9143006,0.9250046,0.9310288,0.9195972,0.9037114,0.8915751,0.8978451,0.9461576,0.8884203,0.9651834,0.9642803,0.9372286,0.9435341,0.9288299,0.9714153,0.9194017,0.9688225,0.9307197,0.9458935,0.8965694,0.9316877,0.9197669,0.9152935,0.9343483,0.9719301,0.9426976,0.8897906,0.9523475,0.9318397,0.9283974,0.9062329,0.9431729,0.9162614,0.9503131,0.9045985,0.938287,0.9484159,0.9001716,0.9948588,0.8762762,0.9528558,0.9519357,0.9066631,0.8981935,0.9572871,0.8951301,0.9327613,0.9485205,0.9186875,0.8947792,0.9270139,0.9675092,0.9498972,0.9436883,0.9505991,0.9210877,0.9309862,0.9176901,0.9626536,0.9497096,0.9105289,0.908479,0.9250174,0.909905,0.9097405,0.9081199
2.79798095710341,0.9099047,0.8941355,0.9317869,0.9848742,0.9848265,0.9540818,0.9472982,0.9137021,0.9333342,0.9408159,0.9360036,0.9047126,0.9563923,0.9569455,0.9639754,0.950999,0.9313341,0.9403874,0.9542903,0.9489223,0.9504217,0.9504217,0.9283179,0.9374259,0.9752644,0.9355851,0.912607,0.9418908,0.9363446,0.9320327,0.9595267,0.9740275,0.9579735,0.9620908,0.929914,0.9382724,0.9452039,0.9644758,0.9565949,0.9362196,0.9761311,0.9673238,0.9107182,0.9601177,0.9213199,0.9251333,0.9348998,0.939952,0.9297637,0.9158298,0.9052438,0.9108219,0.9531577,0.9024829,0.9697079,0.9688619,0.9452404,0.9508304,0.9378962,0.9750733,0.9296474,0.9728548,0.9395232,0.9527814,0.9094479,0.9403988,0.9299505,0.9260248,0.9429966,0.9755783,0.9500864,0.9036444,0.9584129,0.9405521,0.9375091,0.91808,0.9505149,0.9268842,0.9567393,0.9166351,0.9461748,0.9550459,0.9128061,0.9955333,0.8917498,0.9588995,0.9581824,0.9184071,0.9110025,0.9627596,0.9082992,0.9413891,0.9551436,0.9289524,0.9080338,0.9364417,0.9716621,0.9562871,0.950994,0.9568765,0.9311169,0.9398745,0.9281465,0.9673375,0.956282,0.9219651,0.9200319,0.9344999,0.9213595,0.9211908,0.9197367
2.84706834231575,0.9229517,0.909276,0.9416545,0.987128,0.9870674,0.9608048,0.9553618,0.926142,0.942993,0.9494195,0.9452814,0.9183658,0.9627257,0.963273,0.9692405,0.9582095,0.9412596,0.9489967,0.9610468,0.9564747,0.9576015,0.9576015,0.938717,0.9465477,0.9789058,0.9448258,0.9252183,0.9503097,0.9455508,0.9418342,0.9655061,0.9778035,0.9641336,0.9676342,0.9401016,0.9472382,0.9531739,0.9696663,0.9630438,0.9454902,0.9796108,0.9720883,0.9236132,0.9659895,0.9329378,0.9359118,0.9446258,0.948763,0.9398854,0.9279195,0.9189087,0.9237178,0.9600496,0.9165047,0.9741659,0.9734238,0.95318,0.9580341,0.9468864,0.9787067,0.939818,0.9768405,0.9482729,0.9596218,0.9223462,0.9490429,0.9400761,0.9367069,0.9514819,0.9791764,0.9573871,0.9174656,0.9644519,0.9491796,0.9465585,0.9298808,0.957754,0.9374383,0.9630443,0.9286266,0.9540011,0.9616096,0.9253843,0.9961206,0.9072185,0.9648823,0.9643398,0.9301166,0.9237801,0.968226,0.921446,0.9498992,0.9617001,0.9391521,0.9212445,0.9457452,0.975776,0.9626236,0.9581962,0.9631015,0.9410906,0.9486548,0.9385698,0.9720601,0.9626925,0.933298,0.9315282,0.943969,0.9327457,0.9325799,0.931303
2.89615572752809,0.9359171,0.9244067,0.9514562,0.9893391,0.9892658,0.9674403,0.9632079,0.9385205,0.9525944,0.957957,0.9545053,0.932,0.9690109,0.9695132,0.9744474,0.9653162,0.9511364,0.9575682,0.967706,0.9639192,0.9647375,0.9647375,0.9490377,0.9555727,0.9825056,0.9540629,0.9377754,0.9586712,0.9546947,0.9515907,0.9713796,0.9815228,0.9702149,0.9731062,0.9502178,0.9561486,0.9610755,0.9748142,0.9694029,0.9546784,0.9830477,0.9768088,0.9364534,0.971786,0.9443899,0.9466584,0.9541716,0.9574618,0.9499658,0.9399744,0.9324793,0.9365443,0.9668586,0.9304848,0.9785668,0.977911,0.9610699,0.9651569,0.9558285,0.982299,0.9499387,0.9807708,0.9569724,0.9664157,0.9352546,0.9576277,0.9501437,0.9473294,0.9598175,0.9827205,0.9646108,0.9312595,0.970431,0.9577513,0.9555508,0.9416337,0.9649184,0.9479533,0.9693248,0.9405823,0.9617582,0.9681037,0.9378985,0.9967827,0.9226863,0.9708156,0.9704133,0.9418041,0.9365277,0.9735853,0.9345691,0.9583764,0.9681803,0.9493183,0.9344219,0.9549606,0.9798594,0.9689203,0.9653063,0.9693045,0.9510003,0.9573559,0.9488938,0.9767218,0.9690676,0.9445545,0.943007,0.9533655,0.9440594,0.943911,0.9428238
2.94524311274043,0.9488215,0.9395338,0.9612232,0.9915135,0.9914467,0.9740256,0.9708407,0.9508706,0.9621385,0.9664351,0.9636654,0.9456188,0.9752563,0.9756884,0.9796123,0.9723517,0.9609642,0.9660966,0.9742686,0.9712531,0.9718341,0.9718341,0.9593059,0.9645447,0.9860546,0.9632682,0.9502808,0.9669908,0.9638096,0.9613152,0.9771969,0.9852528,0.9762474,0.978546,0.9602576,0.9649856,0.9689252,0.9799029,0.9756406,0.9638206,0.9864702,0.9814928,0.949236,0.9775211,0.9556882,0.9573636,0.9635598,0.9660851,0.9600141,0.9520105,0.9460488,0.949308,0.9735798,0.9444322,0.9829087,0.982385,0.9689077,0.97221,0.9647158,0.9858725,0.9600063,0.9846672,0.9656277,0.9731762,0.9481826,0.9661628,0.9601704,0.9579169,0.9680224,0.9862265,0.9717693,0.9450319,0.9763918,0.9662624,0.9644966,0.9533526,0.9720101,0.9584088,0.9755124,0.9525057,0.9694711,0.974549,0.9503748,0.9974342,0.9381509,0.9767029,0.9764174,0.9534665,0.9492523,0.978942,0.9476765,0.9667583,0.9746123,0.9594557,0.9475692,0.9640781,0.9839141,0.9751777,0.9723403,0.9754696,0.9608665,0.9659729,0.9591941,0.9814102,0.9753262,0.9557313,0.9544378,0.9627469,0.9553201,0.9551945,0.9543067
2.99433049795277,0.9616661,0.9546537,0.9709459,0.9936597,0.9935987,0.9805561,0.9782949,0.9631777,0.9716433,0.9748675,0.9727902,0.959225,0.9814687,0.9818091,0.9847387,0.9793163,0.9707573,0.9746,0.9807666,0.9785171,0.9789014,0.9789014,0.9695201,0.9734504,0.9895762,0.9724691,0.9627471,0.975272,0.9728824,0.9710098,0.9829431,0.9889433,0.9822248,0.9839365,0.9702461,0.9737849,0.9767295,0.9849639,0.9818145,0.9729031,0.989863,0.9861431,0.9619751,0.9831982,0.9668728,0.9680474,0.9728044,0.9746235,0.9700336,0.9640223,0.9595535,0.9620258,0.9802396,0.9583505,0.9872135,0.986807,0.9767139,0.9792071,0.9735719,0.9894194,0.9700408,0.9885256,0.9742513,0.9799061,0.9611217,0.9746573,0.9701577,0.9684646,0.9761174,0.989697,0.9788741,0.9587873,0.9823119,0.9747357,0.973405,0.9650395,0.9790548,0.9688387,0.9816842,0.9644023,0.9771369,0.9809474,0.9628036,0.9981089,0.9536148,0.9825571,0.9823628,0.9651151,0.9619563,0.9842251,0.9607686,0.9751231,0.9809947,0.9695922,0.9606958,0.9731293,0.9879507,0.981409,0.9793101,0.9816234,0.9706862,0.9745359,0.969425,0.9860547,0.9815565,0.9668537,0.965856,0.9720817,0.9665301,0.9664337,0.9657578
3.04341788316511,0.9744688,0.9697718,0.9806477,0.995785,0.9957443,0.9870583,0.985608,0.9754685,0.9811129,0.9832646,0.9818763,0.9728221,0.9876596,0.9878936,0.9898412,0.9862393,0.9805208,0.9830778,0.9872058,0.9857082,0.9859469,0.9859469,0.9797022,0.9823264,0.993064,0.9816502,0.9751819,0.9835307,0.9819379,0.9806852,0.9886563,0.9926412,0.9881726,0.98931,0.9801877,0.982541,0.9845042,0.989989,0.9879087,0.9819595,0.9932539,0.9907779,0.9746736,0.9888288,0.9779626,0.9787086,0.9819328,0.9831193,0.9800346,0.9760244,0.9730574,0.9747037,0.9868554,0.9722468,0.9914931,0.9912233,0.9844895,0.9861621,0.9823953,0.9929566,0.9800422,0.9923655,0.9828529,0.9866164,0.9740748,0.9831219,0.9801212,0.9789919,0.9841272,0.9931455,0.9859392,0.9725311,0.9882228,0.9831736,0.9822855,0.9767057,0.9860565,0.9792398,0.9878011,0.9762799,0.9847768,0.9873173,0.9752197,0.998669,0.9690769,0.9883856,0.9882669,0.9767491,0.9746461,0.9895084,0.9738518,0.9834271,0.9873494,0.9797248,0.9738054,0.9821174,0.9919746,0.9876171,0.986234,0.9877543,0.9804774,0.9830477,0.9796421,0.9907168,0.987723,0.9779267,0.9772453,0.9814073,0.977708,0.9776425,0.9771855
3.09250526837745,0.9872421,0.9848861,0.9903274,0.9978963,0.9978741,0.993534,0.9928275,0.9877376,0.9905624,0.9916384,0.990945,0.9864126,0.9938339,0.9939528,0.994925,0.9931269,0.9902657,0.9915433,0.9936128,0.9928676,0.9929778,0.9929778,0.9898565,0.9911689,0.9965391,0.9908288,0.9875963,0.9917704,0.9909721,0.9903459,0.9943338,0.9963194,0.9940918,0.9946582,0.9901019,0.9912779,0.9922571,0.9950007,0.993969,0.9909846,0.9966301,0.9953949,0.9873453,0.9944262,0.9889972,0.989359,0.9909869,0.9915676,0.9900205,0.9880137,0.9865291,0.9873585,0.9934389,0.9861275,0.995755,0.9956136,0.9922501,0.9930886,0.9912033,0.9964809,0.9900266,0.9961864,0.9914361,0.9933115,0.9870349,0.9915661,0.9900648,0.9894993,0.9920786,0.996577,0.9929765,0.9862674,0.9941134,0.9915926,0.9911478,0.9883563,0.9930356,0.9896288,0.993911,0.9881431,0.992393,0.9936639,0.9876112,0.9993405,0.9845387,0.9941981,0.9941412,0.9883768,0.9873255,0.9947545,0.9869274,0.9917252,0.9936797,0.9898633,0.9869055,0.9910697,0.995991,0.9938125,0.9931249,0.9938811,0.9902439,0.9915334,0.9898236,0.995356,0.9938752,0.9889717,0.9886287,0.9907077,0.9888598,0.9888266,0.9885968


==> figures/dataset/global_stats.csv <==
Row,nv,nf,time,iters,mean_min_angle,min_min_angle,max_angle_defect,mean_abs_angle_defect,rms_angle_defect,max_abs_curvature,mean_abs_curvature,rms_curvature,mean_tri_area,std_tri_area,min_tri_area,mean_W2
aircraft,2349,4656,30.383847,1902,0.454926233952482,0.0856906630604238,1.89166212944235,0.0413341982180715,0.127243786413019,31455.8087982657,95.8141155917949,612.911387730657,0.000214776632302405,0.00015744103210116,5.05804024043793e-06,2.959896
amphora,13334,26620,502.858418,3862,0.632473953507522,0.00682287037214237,9.36324460158875,0.134611218459612,0.274665603431382,359483.908048762,1790.37365411148,5158.22882677503,3.75657400450789e-05,2.04250553312896e-05,1.21345389285181e-07,3.221749
armadillo,12117,23302,255.217941,2826,0.660132999783197,2.96870139250296e-05,1.65162414701261,0.0545160757988951,0.0983720734350728,83666.8560785878,615.866978656383,1397.07878250805,4.2914771264269e-05,2.30607062099889e-05,5.01189292651034e-14,2.417151
armchair,24943,49011,273.809724,1093,0.645799281695029,0.00617757292941051,0.830613118538298,0.00512684373610537,0.0169652148853427,137088.73741306,123.945543072385,712.875496098535,2.04035828691518e-05,1.10422516640814e-05,4.96040068662791e-10,0.8602612
beetle_refined,19922,38726,1005.776719,4929,0.445854192321368,0.0193022018360829,0.100911279581653,0.00132756233006486,0.00502433123134624,2209.25589930158,25.5046862839588,101.71282522358,2.58224448690802e-05,2.2465644663105e-05,1.56490562345775e-07,0.8657159
bimba100K,26402,51653,798.413132,2856,0.646971784849053,0.00103553674855723,2.44032593277478,0.0209733399333201,0.0501660883050228,225024.172734076,532.897767517366,2196.63420587465,1.93599597312838e-05,1.36261299131378e-05,1.10645148315981e-10,1.957451
blade,14839,29060,389.057209,2508,0.583186711070878,0.00236738754890207,1.89733591346991,0.0232557239522717,0.0836601494326986,371699.16460668,333.181846714728,2521.93183999541,3.44115622849277e-05,3.29798300086804e-05,8.37245775834693e-11,2.230559
block,1161,2230,21.738449,1661,0.64614635599598,0.000165986095514912,1.57098495609018,0.0401131347843381,0.1282437322698,2725.58296821113,43.2066341572109,157.058502572093,0.000448430493273543,0.000234837104347602,7.8974956685477e-08,2.832857
botijo,21463,42223,493.696722,2173,0.925778851131948,0.000390587139133653,0.2971027041198,0.0140584832775356,0.0230817567757519,8191.26961917915,292.954717603976,494.754813131219,2.36837742462639e-05,5.21358568553495e-06,2.93179343431346e-10,2.36641
bozbezbozzel100K,23752,46582,1025.089413,4115,0.622507921493574,0.00158982248614108,3.67969597421359,0.0287490797743585,0.0820296758353062,740735.713588372,660.456623093195,4247.70506828729,2.14675196427805e-05,1.50020879642651e-05,1.71568363754149e-10,2.180483
bozbezbozzel50K,11988,23349,326.18435,3355,0.612966810168564,0.000137732371295404,3.48908242942058,0.0487817582830346,0.114984351178202,407057.11321881,559.575307856536,2958.96483838,4.28283866546747e-05,3.10941493719488e-05,1.12943928448379e-12,2.307614
brain100k,25696,50933,1759.166958,7017,0.773692630564525,0.000334210941463184,4.1883825224831,0.198292922796437,0.425756677267061,2046356.12746501,5005.64171139965,25349.5346653545,1.96336363457876e-05,1.56664450008337e-05,1.82772527061514e-12,2.984671
bumpy_sphere,3119,5983,30.307864,1143,0.615697743049667,0.000976909980982,0.314826854277912,0.0406582017285205,0.0513514941301342,1252.60173889413,117.727943854516,186.806380574297,0.000167140230653518,0.000112801574889479,1.72265807246365e-10,1.708882
bumpy_torus,8893,17314,180.194937,1917,0.731085006753541,0.000111463330313995,0.984315040036861,0.0194351393950825,0.0362215511652143,32080.1142398135,164.997177492281,485.01031032483,5.77567286588887e-05,4.29349407969576e-05,1.10375225602405e-11,1.826189
bunnyBotsch,28183,55321,527.999702,1675,0.914122586369672,0.00108377079921216,0.500882457077236,0.00769785803004653,0.0192256146799339,12339.8951784554,209.896893694115,522.239380941349,1.80763182155059e-05,2.58773153810688e-06,2.93537328575839e-11,1.560252
buste,26988,52633,695.724873,2471,0.644979721063577,0.000418129001337217,1.99665359407648,0.0212663875939422,0.047912281611934,149362.341917635,549.669112251363,1961.77608463711,1.89994870138506e-05,1.20465967379232e-05,1.53317088594358e-12,2.025839
camel,18103,35814,634.887488,3349,0.560140707141325,4.51413358148323e-05,5.34618880955236,0.0159161533628435,0.086911388155413,24490410.1730937,283.3877823107,6604.50743623978,2.79220416596861e-05,1.70850110796712e-05,4.00572138995844e-13,2.383479
camille_hand100K,29009,56588,938.501687,3352,0.623730792851966,0.000159358556697004,2.69829440399487,0.0328503812879518,0.0930493878664071,444347.964305728,912.690644115527,4389.97637435708,1.76715911500672e-05,9.26590234027909e-06,2.73642703762141e-12,2.15381
carter100K,21518,42057,1015.343889,4498,0.653667375270743,0.000282242611892092,1.67556314642134,0.0186326954148604,0.0436629992040374,154974.254989913,385.01163959094,1569.02492960257,2.37772546781748e-05,1.66858328316568e-05,1.08629836313533e-11,1.992593
casting_refined,9668,18871,341.731698,3138,0.660157104693663,0.00337208169417632,1.41612022162182,0.0119933479552006,0.0625277982915583,12893.8762143802,111.240192797092,632.804877571347,5.29913624079275e-05,2.43403181776114e-05,7.44426965589272e-09,2.074999
chair,21363,42196,944.561321,4227,0.583950314150763,0.00638391872008696,0.761741027199019,0.0122735500586571,0.0330363059610448,85770.9319545494,256.750663336516,1288.96149711781,2.36989288084179e-05,2.02472986080596e-05,1.27146879356739e-09,1.857817
chair100K,21363,42196,944.950432,4227,0.583950314150763,0.00638391872008696,0.761741027199019,0.0122735500586571,0.0330363059610448,85770.9319545494,256.750663336516,1288.96149711781,2.36989288084179e-05,2.02472986080596e-05,1.27146879356739e-09,1.857817
chinese_lion100K,31024,61231,1340.010904,4278,0.651183019887678,4.29168576140747e-05,0.721637370182592,0.036355362803895,0.0598601204601778,73952.8903711608,1102.94733940255,2510.54481802289,1.63315967402133e-05,1.10035587509974e-05,3.84873839195324e-14,2.517962
cow2,2791,5508,44.735611,1917,0.571522621680344,0.00390362086550985,1.61022414382424,0.0773751708882692,0.147256236979751,41501.6598255214,213.473414035537,721.100122523292,0.00018155410312273,0.000204929428901625,1.0175384367816e-06,2.30145
cup,3125,6013,41.951677,1208,0.804945394661156,0.0164157351739072,2.51971904367789,0.018937714920943,0.0871208363434154,14887.4893931205,55.1997650696582,326.144937331876,0.000166306336271412,5.122879073336e-05,2.32668169418856e-07,1.095941
dancer2,4502,8634,84.104373,2310,0.5462685110042,0.00343052955849644,2.86429015000674,0.0395791967851824,0.115573106997073,175257.696529144,165.566633616203,1170.79642257297,0.000115821172110262,6.80888167910534e-05,1.07285520683725e-08,2.150578
dancer_25k,12626,24943,278.701904,2695,0.616371414034747,0.00159190567373044,4.25979540384721,0.0228978029959993,0.0839358854006617,955219.644173605,283.005336346634,2208.64606386782,4.00914084111774e-05,2.21036738048234e-05,1.173289285508e-09,2.886008
dancing_children100K,26166,50657,1238.661809,4900,0.630696845046798,0.0018953795882257,4.03633942657945,0.0388634008034755,0.0971584986646077,373239.145813906,966.837592205566,3875.92063935954,1.97406084055511e-05,3.28840221746237e-05,2.44854261942412e-10,2.113567
david,14337,28078,408.434664,2748,0.631773223858531,0.00225166046772747,3.71337407105852,0.0692134044921139,0.138627162113828,112797.738267141,959.479097156935,2794.65490430375,3.56150722985968e-05,2.34668307288443e-05,4.55341843418892e-10,2.267112
deformed_armadillo,23543,45643,852.719244,3585,0.61499327932378,0.000235210940171288,4.67291109695717,0.0421060399176178,0.118375242346221,728908.445447623,938.528420616899,4626.53253886407,2.19091646035536e-05,1.25816515096982e-05,4.502770561336e-12,2.351345
dente,5337,10240,63.711037,1400,0.585236189904775,0.00246931704672756,0.740502825792665,0.0181179977703376,0.0378548159621447,33967.5450216407,89.9131953205195,276.457742984109,9.76562499999999e-05,5.08327088917267e-05,8.11904156804014e-10,1.785526
dilo,14692,28409,579.246729,3974,0.585398533498224,0.000548786448372213,0.599869026495,0.0116318462376249,0.0225083261980336,394505.113245519,160.83877067823,1292.90177370477,3.52001126403604e-05,0.000106144570124971,4.81200601015899e-10,1.048071
dragonstand_recon100K,27759,53747,1133.667409,4027,0.691923723012253,0.00119437368623683,2.24828107710473,0.0220005094912244,0.0665385703359423,581839.902537212,577.974826213842,2676.15923500199,1.86056896198857e-05,8.73105338653214e-06,1.00668871437062e-10,1.680247
duck,5282,10138,58.600777,1312,0.586758801753107,0.00165668083928992,1.35937732116122,0.0278971232985334,0.086240886306449,138140.506661515,137.155496269182,933.819283638362,9.86387847701716e-05,5.13822830934099e-05,8.33015857221931e-09,1.607199
elephant,13472,26246,450.372483,3320,0.610485352395438,0.00307488790336585,2.59998231712679,0.0277837126506963,0.0727110955696223,381740.393317172,357.628003743644,1993.04500035728,3.81010439686048e-05,2.21572850903547e-05,4.28087687757357e-10,2.486738
elk,2354,4528,31.462239,1581,0.617077014625908,0.00127068613961492,1.29163518902166,0.0354675175037815,0.0790869177321661,176864.775814481,78.4392122094228,567.84155351432,0.000220848056537102,0.000240004793007471,8.04546422301102e-10,2.288292
eros100K,26248,51378,657.990711,2361,0.656083366840515,0.000433342497240844,1.23263878732148,0.0286112830101829,0.059271233906425,135153.879611054,725.027938346994,2429.89467258872,1.94635836350189e-05,1.87546780960077e-05,2.53765382391986e-11,2.107337
face-YO,13746,27150,272.934961,1747,0.744185462025168,0.0887290568352251,3.06125988464862,0.0136607337672019,0.0580935850884769,33183.7573647503,186.014248807074,677.689873106196,3.68324125230202e-05,9.89736444792244e-06,5.92737646357635e-06,1.631861
fandisk,4554,8775,109.310621,2161,0.886992654250609,0.00250373797861499,1.59029615036609,0.00728675055326344,0.0835754913979238,10086.1343093329,31.0519448495525,366.276839452502,0.000113960113960114,2.44290994289406e-05,5.69389847704407e-09,1.958512
femur,930,1758,18.180643,1684,0.599945793042895,0.00875430762042775,1.98023925498196,0.0971433980863478,0.246958924438766,61121.6849327205,81.3403315606019,756.771437831091,0.000568828213879409,0.00055550800539713,1.02641843452697e-08,2.305987
fertility_tri,7942,14974,187.381468,2292,0.911297605134238,5.15110167416792e-05,0.582031049531197,0.0131940574494724,0.0285122288880726,8986.48616594001,94.2306798560322,274.430875613064,6.67824228663016e-05,2.61454301697646e-05,1.90699470415763e-13,0.9608803
filigree100k,35160,62355,2802.494949,10000,0.478610357579623,1.1733980859108e-05,2.04343167772642,0.0422267739170554,0.101925312533819,420457.007908992,1209.3443049898,5020.90227154681,1.60372063186593e-05,1.18651938253292e-05,2.48695901444769e-12,1.303361
fish,6787,13465,412.281545,5142,0.600164555214706,0.0199596838639356,2.95071361557398,0.0367529078373037,0.110851017976631,65353.1356538914,247.285796327309,1044.31017981509,7.42666171555885e-05,3.01987321207797e-05,2.47126865470375e-06,2.919571
focal-octa,5084,9627,176.563958,3116,0.390342821930829,2.83728556978571e-05,1.51555612569985,0.0283678901697644,0.132568196181763,330861.178726472,132.317516919189,3169.62617479073,0.000103874519580347,0.000138467329186613,1.32911051452965e-11,1.575736
foot,10010,19974,179.587508,1533,0.660926932645029,0.0783405448874381,1.12483228138896,0.0111618820167422,0.0374240801852667,299504.451378005,111.751745878886,968.889691946559,5.0065084609993e-05,5.09142378568935e-05,1.50185136023644e-06,2.823859
gargoyle100K,25418,50023,742.46576,2671,0.703832986582418,0.00272406060714474,2.8551061764379,0.072366129634527,0.136270447430821,626873.510858157,1802.1980268443,6226.03087317474,1.99908042300542e-05,4.19671194301652e-05,1.12543718675379e-10,2.515552
gearbox,29569,57264,2987.610144,9901,0.810782109509247,6.46214158241663e-05,3.21459361287218,0.0425275961899741,0.145351640037803,1170879.21853392,1183.8364661225,5597.63533435404,1.74629784856105e-05,7.25979292811792e-06,1.33779445799916e-13,2.483649
genus3,3460,6566,61.882413,1768,0.602160536087374,0.00327360402407361,0.56722369420017,0.00886205302822572,0.0261776580386912,1569.2087546932,27.9408617956951,85.9375945344934,0.000152299725860493,5.46527867381121e-05,6.76643369755947e-09,2.285907
grayloc,17871,34761,843.120363,5010,0.538211524139905,0.000832067634310854,5.47231198731923,0.0293447683820269,0.109068547704472,1264880.94636596,498.926758661697,4392.67474880298,2.87678720405052e-05,1.77114269617262e-05,2.97009266957012e-11,2.377683
greek_sculpture,15349,29754,488.800028,3484,0.580231457588133,0.000289483959408376,4.88151201648271,0.0971451831942292,0.214490302366007,238531.908272152,1411.83518263353,3885.95758789433,3.36089265308866e-05,2.17404554003034e-05,6.78734216918295e-13,2.748578
hand,1515,3000,18.357997,1498,0.645167329717984,0.0356183235617372,0.915354221694102,0.0706359972081736,0.132698804726116,21130.2001340596,106.55841295102,318.576759111392,0.000333333333333333,0.000181800145161575,6.8937188069947e-06,3.041076
hand_olivier,3372,6660,44.896688,1748,0.756009258153557,0.160217107505495,2.08372446811836,0.0384764269018991,0.0965835173592954,14450.5772566457,127.151398698767,300.398265686955,0.00015015015015015,7.45212032600824e-05,1.43912953366742e-06,2.949911
helmet,282,493,1.165897,178,0.636045390941203,0.00598666645648138,0.243521261388542,0.0427720263366022,0.0546413363797362,111.563209416253,9.59004101712579,15.1138673316287,0.00202839756592292,0.0010794799715574,5.40817280160665e-08,1.911187
heptoroid100k,25895,50900,678.403259,2477,0.450296166305533,0.00024246102676271,0.437907826255425,0.00793940498149355,0.0141862591948474,49770.457963968,199.247218602603,385.585904787232,1.96463654223968e-05,1.30625611940896e-05,3.37086739304325e-11,3.079245
holes3,3502,6528,25.452621,678,0.67726925560883,4.23570585356712e-07,0.0936157973507985,0.00907704207165289,0.0153016220053273,225.093933886273,27.4308224557067,43.8257181391414,0.000153186274509804,0.000106201140521982,9.87900726778724e-17,1.368383
homer,3502,6591,51.885056,2281,0.576104949240573,9.72010215026651e-05,2.21767022550104,0.0853074798033872,0.156116374354715,19874.1075988968,270.347830362964,833.02578605736,0.000151722045213169,0.000122157038966247,5.52965927363999e-12,1.344611
horse,9504,18822,189.152315,2129,0.740749686024681,0.000218347017436933,1.87935000357994,0.015245810988187,0.046866963792524,80737.1101887813,142.624902241134,807.653526598836,5.31293167569865e-05,3.40046439799589e-05,2.34485562245356e-12,2.0481
igea100k,28417,55931,549.660898,1913,0.653037802745115,0.00145410108389969,1.76129494274881,0.0158355436964026,0.044945454644037,357292.555589906,437.570294442861,2096.75595994669,1.78791725518943e-05,1.08878984136803e-05,4.98129102533114e-10,1.957946
isidore_horse,25969,50705,709.618696,2809,0.611126548494006,0.000955119707924556,3.5916612234658,0.0460223012183164,0.114301451953585,1691096.07873103,1146.3257417474,5202.95683667791,1.97219209150971e-05,1.14177640474148e-05,3.95259294552731e-11,2.247915
joint,11300,22015,597.737021,5152,0.812413801960657,0.00078301148712686,1.5707963267949,0.00337504010944434,0.0525650968077466,23749.6201747609,36.4118641434212,495.443226490546,4.54235748353397e-05,1.91462501357309e-05,4.794924371183e-11,1.143952
julius,43039,85145,1817.022268,4056,0.920260099315123,0.231196679068101,0.638139288474182,0.00856652072831665,0.0150895028075876,218971.048137213,361.832665078586,1274.15042649374,1.17446708555993e-05,9.91943631197594e-06,6.19094540046174e-07,2.522553
kitten100K,26159,51156,505.776608,1944,0.674982292556729,0.000350052167484939,2.76178397600956,0.0110957446570431,0.0477096707171341,328300.27419561,279.047442346069,2114.13418992347,1.95480491046993e-05,1.00665350070538e-05,2.46488160925712e-12,1.241162
knot1,88,148,6.014193,980,0.625155304073159,0.000325242785311595,0.297148414535112,0.176715855711575,0.191717868725626,31.9229055545957,11.1852610903415,12.6941918911629,0.00675675675675676,0.00346189391487818,9.73663001552745e-10,2.257322
knot100K,8829,17185,140.052847,2138,0.541232337709947,0.000754636237144586,0.570371898504625,0.0328889075301119,0.0523453994932136,11172.4135160652,276.868519297809,561.841841446931,5.81902822228688e-05,4.12170463065315e-05,1.38910437849212e-10,1.819967
laurent_hand,50085,99999,2357.406858,4647,0.591674155034886,0.203726761004766,0.710279350963319,0.00665414753109341,0.0174954867333598,312215.508296042,332.731513984538,1906.98990202474,1.0000100001e-05,6.14913415843823e-06,8.81061378129761e-07,2.87838
lion_recon_50K,15861,30930,465.127096,3178,0.6897915922905,0.000349714436048657,1.59574012988562,0.030222327593118,0.0622220430583525,79647.4086208043,459.915463761875,1250.97603600389,3.23310701584224e-05,1.61887467545967e-05,5.82508516935227e-12,2.14846
lucy100k,29355,56591,2083.885626,7410,0.534120520898612,0.00140036218669492,3.75424494274866,0.0528959178889063,0.124282206009917,832185.172635894,1456.54219533512,5076.82498709091,1.76706543443304e-05,1.27283029366041e-05,2.71755144972178e-10,2.458451
magalie_hand100K,28378,55410,988.180987,3683,0.644981663878638,0.000677578221331159,1.63493922871556,0.0202680953289292,0.0446905831479835,211460.720609854,551.43567056773,2033.41119789104,1.80472838837755e-05,9.69743059638578e-06,5.32224271654293e-11,2.545859
mannequin-devil,12977,25888,254.576494,1966,0.672252939201251,0.000455899468472391,6.22761363508382,0.0424506797009414,0.214202027980962,90071563.7909056,550.87968532273,30671.9691181802,3.8627935723115e-05,5.95876720208021e-05,9.23758336161034e-11,2.261512
mask,31762,62467,324.817175,931,0.729178999728534,0.00231609246068166,0.825100846095996,0.00212112693810865,0.0149592389848052,163425.862566693,65.4684045976538,716.529380876397,1.60084524629004e-05,1.09729355365503e-05,1.30887424585368e-10,1.212888
master_cylinder100K,26714,52352,840.263674,3105,0.644796442919553,0.00143403888126579,0.462731938380302,0.0118622081064169,0.0208333819006943,44744.2490010813,306.042823806294,774.032827643562,1.9101466992665e-05,1.10491720911336e-05,3.46049360437045e-11,1.946621
max-planck,50111,99999,2190.2173,4259,0.649561126369323,0.00338013282761763,0.999679921780695,0.00655398943438506,0.0196823200482617,460981.989526606,327.424812778223,1801.63505333789,1.0000100001e-05,5.36738961312163e-06,3.81969641559814e-08,3.039499
moai,5170,9837,58.353695,1534,0.616879556077028,0.000897582204106873,1.41492305455592,0.0559337050722957,0.11797884601389,46787.33038705,264.782799654074,805.944485376797,0.000101657009250788,6.00285202174946e-05,3.26876492495004e-10,1.634023
mouse,7994,15355,137.88248,2336,0.57122798624318,0.000484026164150522,5.3443900446634,0.0415329597211789,0.144424582112127,1631908.89430475,309.36526183634,3872.8443274917,6.51253663301856e-05,4.21940273064977e-05,2.21197221751238e-11,2.193279
neptune0,27840,54648,1042.260814,3968,0.653703390188725,0.000540429612406831,1.93997295792677,0.0374741680356981,0.0769870496610867,185935.012958657,1013.59716890203,3524.6972676366,1.82989313424096e-05,2.68279308139103e-05,4.40851346668033e-10,2.24234
nicolo_da_uzzano,50416,99991,2267.243752,4490,0.670743510020346,0.0278701897565298,1.84558937547413,0.00982946083389874,0.0258985477731093,441043.54937881,489.41887325416,2109.187337525,1.00009000810073e-05,5.1724325119384e-06,2.49625789302757e-07,2.736346
oil_pump100K,21935,42943,552.147861,2639,0.603341565322037,0.000640878348163901,2.60733369360222,0.0290290540755977,0.0943426631824197,864732.051705544,613.87126940425,4948.03895093041,2.32866823463661e-05,2.13050066238787e-05,2.92177002838163e-12,2.001218
oni,1435,2845,23.202443,1907,0.53290888878489,0.0203543752758893,1.30304183720041,0.0965041202146619,0.155582613020632,29016.4445493951,143.53521840492,598.007832137821,0.000351493848857645,0.00041582457422735,7.41700757391274e-06,2.502127
pear,7751,14987,103.380538,1282,0.604634594909578,0.000150401865403006,0.19108364095421,0.00410431503909138,0.0112324752132889,15166.1881716481,30.1676787407832,322.392268622863,6.67244945619538e-05,7.38439123762088e-05,3.56621074843831e-10,1.765437
pegaso,7583,14425,203.8866,3666,0.570055192369192,0.00105963428158892,3.57359085454459,0.106634718063488,0.221529435140105,163325.566434462,738.950171511567,2310.02165763814,6.93240901213173e-05,4.15525717899618e-05,5.25418692210507e-09,2.728653
pensatore,27032,53175,412.486771,1492,0.661037361182341,0.001176912189011,2.03012491747023,0.017869421901521,0.0577289193170182,227550.833078596,469.216566400874,2530.61965646481,1.88058298072402e-05,8.81073527807943e-06,7.88812389595205e-11,2.039566
pierrot100k,28081,55175,508.367433,1785,0.655240135214246,0.00233962720587899,1.5103486880075,0.0158340086840861,0.0417762753831755,310756.26845372,431.234117226945,2238.44803209271,1.81241504304487e-05,1.05159657583322e-05,2.12594988392374e-10,1.80466
pig,1843,3560,47.682219,3135,0.655184522058093,0.10917030851692,1.12974888974962,0.0464517591412271,0.104954921032474,12616.8994668555,80.3912180207419,257.943798142737,0.000280898876404494,0.000208395425483683,3.13816351271501e-06,2.894354
plane-sphere,3446,6826,28.724026,751,0.882641123764885,0.0876251689497047,0.0683965812680762,0.00366962544617556,0.0092627704215043,2157.34385333717,13.5900951109944,82.0832054691319,0.000146498681511866,0.000252214378422464,1.23359088171701e-05,0.2195258
polygirl,9912,19809,255.355324,3527,0.488083466853561,0.015339292822576,2.4587515746796,0.0552669574021828,0.11544466553115,558869.630565719,547.04174947973,3845.87095806872,5.04821040940986e-05,6.3825286980226e-05,3.0034696126426e-07,3.270431
pulley100K,29395,57260,1004.727622,3481,0.606279801794576,0.000395392326991129,0.724146325849854,0.0110569344915738,0.0237738147748683,80976.3694344187,310.761633368075,1078.65821604355,1.74641983932938e-05,1.4187497008585e-05,2.84153813016637e-10,1.64319
ramses,22454,44289,478.130733,2112,0.642661681012449,0.00191448021981536,0.776903411762834,0.0244268543529277,0.0501530586466494,63922.5098266711,536.39610237453,1728.86248634582,2.2578969947391e-05,2.11911991598265e-05,2.87235977285988e-11,1.735442
raptor50K,12596,24275,448.490497,5454,0.577825493850647,0.000599263214321948,4.6877358518263,0.153695866489909,0.377692985593155,694229.459685611,1811.24914471435,7319.21005895831,4.11946446961895e-05,2.37683525022386e-05,1.0971780224817e-10,2.66328
red_circular_box100K,27628,54367,825.718708,3034,0.636014100318831,0.000320751303547579,3.42647778055188,0.0915139603079751,0.150043303369577,738517.038797024,2459.33425500002,5510.18773877777,1.83935107694006e-05,1.22537922894598e-05,6.38094748384409e-12,2.850591
retinal,2218,4133,23.809324,1417,0.696986376862767,0.00161689493001033,0.108009162800292,0.0329674589006438,0.0417212575241263,572.090202256572,64.2645059358327,85.4319907399002,0.000241954996370675,0.000101981167916562,6.29430424895564e-09,1.585355
rgb_dragon,26629,51889,1357.529976,5414,0.653037973509182,0.000918396362449821,5.85723860688627,0.100105054575262,0.24576542196327,2891600.32513726,2547.11287570718,11046.7776946655,1.92719073406694e-05,1.10329221464832e-05,1.19918576394313e-11,2.916403
robocat_deci,2458,4460,98.543848,6444,0.560957020221944,0.000461574506020342,5.40018456480438,0.18376457205836,0.517170554863644,2865485.92233102,377.130541673729,5369.98901192643,0.000224215246636771,0.000363026872362318,1.2556581465812e-10,2.152627
rocker_arm,5127,10006,47.028562,1219,0.621984115683402,0.0011794504443052,0.735785568800476,0.0215322305765243,0.0472662054733038,11731.145129636,106.150104769909,415.882126419619,9.9940035978413e-05,0.000121493434221511,1.6742036256542e-10,1.818925
rolling_stage100K,26203,51587,1064.49981,4057,0.647994123825856,0.000140108422403172,0.288852707780906,0.00708438945477696,0.0147454318835051,32850.1808986686,180.522432379806,599.331146227164,1.93847287107217e-05,1.39268446204077e-05,5.57135090636397e-13,2.516831
santa,41355,82200,1435.529892,3310,0.743416292999721,3.8816063369853e-05,1.262204790681,0.00878262436280068,0.0226802476484331,206934.529918583,359.292801629762,1024.46222028676,1.21654501216544e-05,3.38053407700468e-06,6.48841563594099e-10,2.951151
screwdriver,12373,24506,285.454908,2280,0.684450113999659,0.00154756252703535,1.52104913294658,0.0103497523648509,0.0418766583215532,61777.2663954343,125.8966509014,654.652545359697,4.08063331429038e-05,1.23060235974484e-05,2.22066914631511e-10,2.313356
sculpt,2129,3966,18.387339,1050,0.895407617906036,2.47024311495633e-05,0.451649721673061,0.0154557695342707,0.0531593693228993,1012.68677519446,28.9294803905615,105.58890539078,0.000252143217347453,7.74714849633736e-05,2.47785522091472e-09,1.223711
seahorse2_100K,24386,46608,1128.733808,4663,0.641064171021293,0.000311976146881811,3.98188015202411,0.0379791691076106,0.0946591093529168,296690.69102492,853.291686794385,3146.18697668796,2.14555441125987e-05,1.27444963228614e-05,4.79421961964855e-11,1.698172
sediapatch1_100K,24540,48078,450.433052,1862,0.642409671936547,0.00490527094567851,1.75358693381619,0.0112104619913472,0.0323139807230258,176370.480450114,265.246228368357,1403.05735779807,2.07995340904364e-05,1.25687879716772e-05,1.02499593261898e-09,2.027825
sharp_sphere,5593,10822,115.835863,2671,0.672608517437831,0.000392691832423811,2.75174302045723,0.0194459676931042,0.11157358205426,1068454.00230795,103.040153130785,2566.11665265576,9.24043614858621e-05,9.43848569492322e-05,4.23555670527015e-09,1.700119
thai_statue,19316,37566,584.94076,3300,0.593299277262287,0.000847682389024736,1.86264044180442,0.080154542213393,0.126242671131592,531263.656355004,1475.92664349342,3423.09709288653,2.66198157908747e-05,2.67873013944586e-05,1.43980981282748e-09,2.401453
three_peaks,1907,3671,18.019916,1075,0.596546546690167,0.0811771818395063,1.4914403823407,0.0185894107404142,0.0784275013397539,4101.78656652087,33.7424538805995,155.352384729611,0.000272405339144647,0.000300763021480972,5.98108431760129e-05,2.239307
torso,22820,44684,463.915132,1990,0.629883486469577,0.000724603226248375,1.46799106383937,0.00911963427463452,0.0357656135451667,122119.709473378,200.635030724187,1446.79614508985,2.23793751678454e-05,1.14724537446706e-05,3.79237084094099e-11,2.47972
trim-star,3177,5774,37.057418,1656,0.725062592369061,0.0121960244183098,1.7712572725354,0.0194082220854346,0.10203134070729,94193.2197363922,51.7978567331072,507.758661150595,0.000173190162798753,8.6754855664959e-05,3.19968994311512e-08,1.161658
twirl,3046,5635,66.463268,3323,0.613364757336769,0.000731278865032672,4.20352277185787,0.030470623951663,0.160045633528863,250292.755740022,85.6016225148757,994.966731009446,0.000177462289263532,0.000386487166811796,2.21773115249937e-09,1.83664
uu-memento100k,26731,52895,861.74951,3320,0.660570498847443,8.83517455279367e-05,1.30275981212737,0.0131105709690711,0.0296017393314299,312690.115695882,344.009791373566,1351.22885606739,1.89053785802061e-05,9.88778553247163e-06,1.53501073662839e-10,2.696499
vase-lion100K,33905,66622,730.489017,2203,0.495952737559529,0.000331058796259192,3.70798425673214,0.0637693461565205,0.127697169411249,771075.002450799,2120.26210290732,6147.45068671045,1.50100567380145e-05,5.9637848166498e-05,1.3957758009173e-10,2.619488
venus,711,1396,6.72313,743,0.648223548968532,0.10188847448277,1.38072767249226,0.0883852828306277,0.164279470828882,4757.50439478811,62.9473856803748,152.117408379128,0.000716332378223495,0.00046377019550266,5.57064268116313e-05,2.312878
vh_skin,9940,19787,527.833361,7419,0.768814838967886,0.00306838941096477,4.82223181597995,0.211836867175545,0.517308642869895,6753048.59971404,2091.38662963667,27480.3963037789,5.05382321726387e-05,6.80706825215278e-05,1.5298342499428e-08,2.652507
woodenfish,10696,20746,322.481457,4113,0.536801815437225,0.00196260259718644,2.02085538561597,0.0323635902525112,0.0799532720260612,244612.18924895,327.963830390226,1616.20057847005,4.82020630482985e-05,3.12634082004843e-05,1.17512287684105e-10,2.64424
wrench50K,12052,23896,297.660752,2599,0.659363093652029,0.00466175934889741,1.0371216456655,0.012871896114013,0.0310720284427839,70755.4422680981,152.765879788229,677.42630698171,4.18480080348175e-05,2.64266012521803e-05,1.24311344583315e-09,2.670365

